Improving information retention in large scale online continual learning

Given a stream of data sampled from non-stationary distributions, online continual learning (OCL) aims to adapt efficiently to new data while retaining existing knowledge. The typical approach to address information retention (the ability to retain previous knowledge) is keeping a replay buffer of a fixed size and computing gradients using a mixture of new data and the replay buffer. Surprisingly, the recent work (Cai et al., 2021) suggests that information retention remains a problem in large scale OCL even when the replay buffer is unlimited, i.e., the gradients are computed using all past data. This paper focuses on this peculiarity to understand and address information retention. To pinpoint the source of this problem, we theoretically show that, given limited computation budgets at each time step, even without strict storage limit, naively applying SGD with constant or constantly decreasing learning rates fails to optimize information retention in the long term. We propose using a moving average family of methods to improve optimization for non-stationary objectives. Specifically, we design an adaptive moving average (AMA) optimizer and a moving-average-based learning rate schedule (MALR). We demonstrate the effectiveness of AMA+MALR on large-scale benchmarks, including Continual Localization (CLOC), Google Landmarks, and ImageNet. Code will be released upon publication.

==> Figure/exp/rebuttal/CL_methods/run-ImageNet_v2_resnet50_lr0.1_BS256_epoch12000_ER-tag-val_acc1.csv <==
Wall time,Step,Value
1658966291.7149334,0,12.000000953674316
1658966489.2455,10,45.80000305175781
1658966884.744545,30,68.60000610351562
1658967279.0726435,50,77.20000457763672
1658967474.7168682,60,80.0
1658967670.5629113,70,83.4000015258789
1658967868.7495284,80,84.20000457763672
1658968065.869288,90,83.20000457763672
1658968261.0999916,100,89.60000610351562
1658968456.3128328,110,87.60000610351562
1658968824.595021,120,44.60000228881836
1658969020.6846564,130,37.0
1658969215.2150824,140,48.000003814697266
1658969411.2187505,150,57.60000228881836
1658969606.177374,160,58.400001525878906
1658969801.958262,170,71.20000457763672
1658970002.5184236,180,69.4000015258789
1658970200.9981494,190,77.0
1658970400.565107,200,78.80000305175781
1658970597.1193767,210,79.0
1658970795.7591593,220,85.00000762939453
1658970993.429796,230,83.20000457763672
1658971381.4398859,240,58.60000228881836
1658971573.4629455,250,35.400001525878906
1658971959.879359,270,62.400001525878906
1658972536.6079934,300,72.20000457763672
1658972729.8633304,310,73.60000610351562
1658972924.6341047,320,73.20000457763672
1658973119.143746,330,72.20000457763672
1658973313.4973972,340,79.20000457763672
1658973877.733214,360,61.400001525878906
1658974073.785018,370,43.20000076293945
1658974272.0610807,380,50.80000305175781
1658974471.0290084,390,59.60000228881836
1658974667.897581,400,60.400001525878906
1658975063.7399487,420,70.60000610351562
1658975260.3863971,430,78.20000457763672
1658975457.3623927,440,76.0
1658975655.131416,450,78.60000610351562
1658975859.1232026,460,81.00000762939453
1658976056.6921008,470,79.20000457763672
1658976650.0280223,490,46.60000228881836
1658976845.1566226,500,61.20000457763672
1658977237.2888534,520,63.80000305175781
1658977430.8611994,530,75.0
1658977626.4999554,540,75.4000015258789
1658977820.9818938,550,77.20000457763672
1658978015.0890703,560,79.20000457763672
1658978210.3091877,570,82.00000762939453
1658978603.5137293,590,83.60000610351562
1658978999.383976,600,66.60000610351562
1658979192.0396805,610,42.400001525878906
1658979388.213672,620,54.80000305175781
1658979585.1828516,630,58.60000228881836
1658979783.2913506,640,61.20000457763672
1658979980.1422136,650,70.20000457763672
1658980177.314436,660,71.0
1658980372.826768,670,73.60000610351562
1658980571.39252,680,75.80000305175781
1658980769.6036668,690,78.0
1658981161.8256814,710,80.0
1658981560.875036,720,67.20000457763672
1658981753.40487,730,58.400001525878906
1658981951.1424387,740,57.60000228881836
1658982146.9829476,750,64.80000305175781
1658982343.899556,760,70.0
1658982539.3320608,770,73.0
1658982734.4469166,780,72.4000015258789
1658982929.052762,790,74.20000457763672
1658983325.8055384,810,82.00000762939453
1658983521.3978837,820,82.00000762939453
1658984088.7309508,840,72.0
1658984282.070407,850,49.400001525878906
1658984482.5332828,860,57.20000457763672
1658984680.851386,870,66.80000305175781
1658984878.3189447,880,68.0
1658985076.614848,890,73.0
1658985475.0556417,910,76.4000015258789
1658985673.8177485,920,79.60000610351562
1658985874.8676732,930,79.0
1658986072.5998883,940,82.4000015258789
1658986271.1365616,950,82.60000610351562
1658986650.004974,960,74.60000610351562
1658986844.657968,970,57.80000305175781
1658987241.6059783,990,62.400001525878906
1658987438.9068625,1000,67.0
1658987637.4785528,1010,72.20000457763672
1658987835.2892058,1020,72.80000305175781
1658988032.5979495,1030,76.0
1658988230.5131457,1040,75.0
1658988427.4302948,1050,77.4000015258789
1658988627.750491,1060,83.80000305175781
1658989203.802168,1080,71.80000305175781
1658989399.753681,1090,56.400001525878906
1658989597.049116,1100,61.000003814697266
1658989795.748908,1110,62.000003814697266
1658989992.5872722,1120,67.80000305175781
1658990188.5989227,1130,69.0
1658990384.1345513,1140,74.80000305175781
1658990581.2075303,1150,74.20000457763672
1658990778.8444116,1160,76.4000015258789
1658990974.457646,1170,81.00000762939453
1658991174.088332,1180,81.20000457763672
1658991370.8017101,1190,81.80000305175781
1658991763.668069,1200,70.80000305175781
1658991958.0737064,1210,63.400001525878906
1658992157.4678,1220,64.80000305175781
1658992354.3395917,1230,64.20000457763672
1658992556.5338118,1240,65.80000305175781
1658992755.1488297,1250,72.4000015258789
1658992953.5110474,1260,73.4000015258789
1658993152.0237052,1270,77.4000015258789
1658993548.8373003,1290,78.20000457763672
1658993749.7855434,1300,79.0
1658994545.0791504,1330,56.20000076293945
1658994738.3781128,1340,63.400001525878906
1658995135.1701586,1360,64.20000457763672
1658995332.8023844,1370,69.4000015258789
1658995725.8300526,1390,72.20000457763672
1658996116.0064266,1410,78.0
1658996312.1856716,1420,78.4000015258789
1658996511.2833745,1430,82.4000015258789
1658996890.167737,1440,71.20000457763672
1658997084.0732753,1450,57.400001525878906
1658997280.0892317,1460,61.400001525878906
1658997674.251417,1480,63.80000305175781
1658997875.6163275,1490,70.20000457763672
1658998071.4141104,1500,72.20000457763672
1658998266.8433733,1510,74.80000305175781
1658998659.8676624,1530,78.20000457763672
1658998856.2927363,1540,78.80000305175781
1658999052.6712053,1550,82.00000762939453
1658999454.3535175,1560,74.0
1658999646.911502,1570,59.000003814697266
1658999841.627659,1580,66.0
1659000037.313964,1590,62.400001525878906
1659000430.002591,1610,68.20000457763672
1659000629.2934873,1620,71.0
1659001023.0728524,1640,77.80000305175781
1659001219.8925257,1650,78.4000015258789
1659001612.2333832,1670,79.60000610351562
1659001983.1610546,1680,74.60000610351562
1659002178.0239038,1690,52.400001525878906
1659002574.0020936,1710,62.60000228881836
1659002771.6870165,1720,62.400001525878906
1659002969.3331606,1730,68.20000457763672
1659003373.1877875,1750,70.4000015258789
1659003570.829375,1760,78.20000457763672
1659003767.54252,1770,81.4000015258789
1659003965.451648,1780,80.0
1659004525.722541,1800,70.60000610351562
1659004720.0401306,1810,54.80000305175781
1659004915.5771334,1820,62.60000228881836
1659005113.2607102,1830,62.20000457763672
1659005310.5617454,1840,59.400001525878906
1659005507.8081312,1850,71.4000015258789
1659005704.684653,1860,74.4000015258789
1659005903.9772494,1870,75.0
1659006102.9320612,1880,78.80000305175781
1659006495.7101488,1900,77.4000015258789
1659006691.9173117,1910,78.60000610351562
1659007472.2445354,1940,59.000003814697266
1659008252.6355486,1980,70.80000305175781
1659008447.2571025,1990,74.4000015258789
1659008838.3578248,2010,77.0
1659009033.992869,2020,75.4000015258789
1659009227.7210467,2030,77.60000610351562
1659009800.6871245,2050,56.60000228881836
1659009997.404259,2060,54.000003814697266
1659010194.6419027,2070,58.400001525878906
1659010391.2579734,2080,65.4000015258789
1659010587.6011376,2090,64.60000610351562
1659011179.4014535,2120,76.80000305175781
1659011377.4417515,2130,70.80000305175781
1659011574.2771962,2140,77.20000457763672
1659011771.5924456,2150,80.80000305175781
1659012140.856826,2160,70.60000610351562
1659012335.9069445,2170,55.80000305175781
1659012532.0788355,2180,64.20000457763672
1659012728.8276997,2190,60.000003814697266
1659012925.202801,2200,68.0
1659013122.0603576,2210,66.80000305175781
1659013318.2996557,2220,67.4000015258789
1659013515.5878212,2230,73.0
1659013908.6113129,2250,78.60000610351562
1659014105.4026048,2260,75.4000015258789
1659014303.417501,2270,75.20000457763672
1659014887.6363325,2290,55.20000076293945
1659015083.5416315,2300,61.400001525878906
1659015281.6021864,2310,62.000003814697266
1659015478.5652997,2320,64.20000457763672
1659015676.7883027,2330,63.000003814697266
1659015874.5547779,2340,69.4000015258789
1659016072.8609667,2350,73.4000015258789
1659016466.788108,2370,78.4000015258789
1659016663.640975,2380,77.20000457763672
1659017238.2271411,2400,70.80000305175781
1659017433.91316,2410,50.20000076293945
1659017630.379612,2420,54.60000228881836
1659018026.0529706,2440,62.000003814697266
1659018223.8365216,2450,68.4000015258789
1659018419.3959675,2460,68.60000610351562
1659018616.3056784,2470,72.20000457763672
1659018814.3907454,2480,70.0
1659019010.9396064,2490,74.60000610351562
1659019209.663595,2500,76.60000610351562
1659019408.4587805,2510,78.20000457763672
1659019780.546939,2520,72.0
1659019974.149743,2530,53.20000076293945
1659020171.057908,2540,60.400001525878906
1659020368.0646038,2550,54.400001525878906
1659020565.769602,2560,63.60000228881836
1659020960.7501435,2580,66.20000457763672
1659021156.960983,2590,75.0
1659021354.000815,2600,69.60000610351562
1659021551.1658928,2610,80.0
1659021945.0790622,2630,78.60000610351562
1659022332.1242988,2640,69.0
1659022527.9590068,2650,48.000003814697266
1659022920.0340314,2670,61.400001525878906
1659023312.0650206,2690,68.4000015258789
1659023704.2693493,2710,70.60000610351562
1659023900.6430864,2720,69.20000457763672
1659024099.3287091,2730,72.80000305175781
1659024296.513451,2740,73.80000305175781
1659024495.3612158,2750,76.80000305175781
1659025090.9486868,2770,57.60000228881836
1659025286.8880508,2780,56.60000228881836
1659025482.1517518,2790,60.400001525878906
1659025676.7703652,2800,68.20000457763672
1659025872.3883562,2810,63.80000305175781
1659026068.3295355,2820,65.4000015258789
1659026262.1809306,2830,68.60000610351562
1659026456.3049998,2840,73.0
1659027603.8245506,2890,48.400001525878906
1659027991.3412962,2910,67.0
1659028186.6874614,2920,66.20000457763672
1659028573.2015877,2940,68.20000457763672
1659028767.2381241,2950,66.20000457763672
1659028963.8173409,2960,68.80000305175781
1659029156.495264,2970,74.60000610351562
1659029350.603604,2980,77.4000015258789
1659029543.7649698,2990,76.20000457763672
1659029943.1176124,3000,73.0
1659030134.8473315,3010,50.000003814697266
1659030328.3403933,3020,55.60000228881836
1659030523.7640297,3030,61.400001525878906
1659030721.1564784,3040,61.400001525878906
1659031306.3194726,3070,67.80000305175781
1659031502.2884562,3080,71.80000305175781
1659031697.1666825,3090,74.20000457763672
1659031891.5365562,3100,77.0
1659032086.2430587,3110,74.20000457763672
1659032679.2903845,3130,44.20000076293945
1659032877.715959,3140,48.000003814697266
1659033075.327123,3150,54.400001525878906
1659033274.1123955,3160,57.400001525878906
1659033471.3297973,3170,59.60000228881836
1659033668.8279321,3180,59.60000228881836
1659033868.6376505,3190,66.80000305175781
1659034066.1623797,3200,71.4000015258789
1659034263.3981185,3210,77.20000457763672
1659034460.1147587,3220,72.60000610351562
1659034658.718439,3230,78.4000015258789
1659035088.629859,3240,69.60000610351562
1659035288.0576046,3250,48.60000228881836
1659035487.527019,3260,52.20000076293945
1659035688.623908,3270,55.80000305175781
1659035891.2881026,3280,58.20000457763672
1659036297.9021926,3300,67.0
1659036499.1011317,3310,64.20000457763672
1659036903.747711,3330,71.60000610351562
1659037296.0042448,3350,74.60000610351562
1659037881.9782853,3370,49.20000076293945
1659038075.355017,3380,54.60000228881836
1659038267.9677522,3390,57.000003814697266
1659038459.6759977,3400,57.80000305175781
1659038652.313258,3410,65.0
1659038844.5976677,3420,60.80000305175781
1659039036.9427361,3430,69.60000610351562
1659039229.0175068,3440,69.0
1659039421.864774,3450,69.4000015258789
1659039612.891359,3460,75.80000305175781
1659039803.352143,3470,73.60000610351562
1659040198.4181478,3480,69.4000015258789
1659040392.0911498,3490,50.000003814697266
1659040588.9974957,3500,45.60000228881836
1659040785.5654242,3510,54.60000228881836
1659040984.6082916,3520,61.400001525878906
1659041182.1851845,3530,61.400001525878906
1659041380.5562265,3540,65.20000457763672
1659041579.3770118,3550,64.20000457763672
1659041777.1495697,3560,72.0
1659041974.9371774,3570,70.0
1659042172.8319416,3580,71.60000610351562
1659042370.433528,3590,74.60000610351562
1659042769.0267472,3600,70.0
1659042964.10881,3610,52.000003814697266
1659043162.293118,3620,55.000003814697266
1659043363.29538,3630,56.60000228881836
1659043561.3472164,3640,58.400001525878906
1659043758.4892812,3650,64.0
1659043956.4331503,3660,68.20000457763672
1659044154.1983526,3670,61.000003814697266
1659044351.9605155,3680,71.80000305175781
1659044748.2634702,3700,75.60000610351562
1659044947.1976042,3710,76.60000610351562
1659045506.2373655,3730,47.000003814697266
1659045708.3561795,3740,48.400001525878906
1659045913.0201502,3750,55.400001525878906
1659046115.802156,3760,58.80000305175781
1659046319.6286833,3770,63.400001525878906
1659046524.253761,3780,63.20000457763672
1659046728.5943642,3790,64.60000610351562
1659047134.0516062,3810,66.80000305175781
1659047338.6195202,3820,73.0
1659047943.0892346,3840,68.80000305175781
1659048141.6577973,3850,39.0
1659048343.8079555,3860,47.400001525878906
1659048548.133051,3870,53.60000228881836
1659048749.2266257,3880,58.400001525878906
1659049152.366182,3900,58.20000457763672
1659049354.4945674,3910,66.20000457763672
1659049558.8387458,3920,70.0
1659049757.6651976,3930,70.20000457763672
1659050152.5254407,3950,72.20000457763672
1659050525.6069205,3960,71.80000305175781
1659050719.1528218,3970,43.400001525878906
1659050916.0881393,3980,54.000003814697266
1659051113.8240912,3990,54.60000228881836
1659051506.6002743,4010,60.20000457763672
1659051704.0159562,4020,61.000003814697266
1659051904.1371055,4030,66.20000457763672
1659052297.554984,4050,73.80000305175781
1659052495.204429,4060,73.4000015258789
1659053068.4916337,4080,72.60000610351562
1659053459.920068,4100,51.000003814697266
1659053656.566765,4110,49.000003814697266
1659053854.8154547,4120,63.400001525878906
1659054252.1848187,4140,65.4000015258789
1659054450.0038815,4150,69.20000457763672
1659054648.2263527,4160,65.0
1659055044.7737403,4180,72.4000015258789
1659055242.9060721,4190,72.0
1659055645.2180681,4200,71.0
1659055839.498108,4210,42.000003814697266
1659056035.4377499,4220,51.400001525878906
1659056235.3911552,4230,54.400001525878906
1659056437.3606412,4240,56.400001525878906
1659056840.8058076,4260,64.0
1659057248.0207498,4280,67.20000457763672
1659057653.5117865,4300,69.4000015258789
1659058234.3482335,4320,71.60000610351562
1659058839.5997772,4350,58.400001525878906
1659059044.7372808,4360,49.80000305175781
1659059449.972089,4380,62.20000457763672
1659059654.1485302,4390,64.20000457763672
1659059856.0146766,4400,66.80000305175781
1659060058.5180516,4410,67.60000610351562
1659060263.896487,4420,72.80000305175781
1659060848.9597197,4440,68.80000305175781
1659061047.4652412,4450,48.000003814697266
1659061244.4904294,4460,51.60000228881836
1659061443.8984776,4470,56.000003814697266
1659061644.0938573,4480,54.400001525878906
1659061845.2365475,4490,56.400001525878906
1659062045.4113293,4500,60.400001525878906
1659062244.4255145,4510,62.60000228881836
1659062443.75301,4520,63.80000305175781
1659062642.8901906,4530,66.20000457763672
1659062842.670334,4540,67.80000305175781
1659063042.7423334,4550,69.60000610351562
1659063629.3990922,4570,34.80000305175781
1659063830.7018054,4580,54.80000305175781
1659064031.5182605,4590,47.60000228881836
1659064232.8414948,4600,47.000003814697266
1659064433.7333477,4610,60.400001525878906
1659064634.6671493,4620,59.80000305175781
1659064835.059395,4630,62.80000305175781
1659065036.8714542,4640,65.80000305175781
1659065237.1568985,4650,64.60000610351562
1659065436.6387272,4660,69.20000457763672
1659065638.790396,4670,67.60000610351562
1659066006.887657,4680,69.80000305175781
1659066207.4076295,4690,51.20000076293945
1659066409.4632838,4700,53.000003814697266
1659066612.3945727,4710,51.400001525878906
1659066815.151037,4720,53.000003814697266
1659067020.0077507,4730,56.80000305175781
1659067223.4442468,4740,62.20000457763672
1659067427.6619503,4750,59.60000228881836
1659067833.0316935,4770,65.80000305175781
1659068037.1935205,4780,68.0
1659069017.4703543,4820,47.80000305175781
1659069221.2547429,4830,52.20000076293945
1659069425.0090551,4840,54.80000305175781
1659069628.703806,4850,59.80000305175781
1659069832.49105,4860,59.20000457763672
1659070033.9576023,4870,62.60000228881836
1659070233.9312673,4880,64.60000610351562
1659070433.4547815,4890,69.80000305175781
1659070834.0193832,4910,74.60000610351562
1659071267.9892228,4920,61.000003814697266
1659071467.1119847,4930,42.20000076293945
1659072066.9621065,4960,56.20000076293945
1659072264.0531895,4970,49.20000076293945
1659072654.1144307,4990,64.4000015258789
1659073238.573274,5020,72.60000610351562
1659073433.818849,5030,69.60000610351562
1659073897.131938,5040,72.20000457763672
1659074097.8883986,5050,49.60000228881836
1659074292.9355667,5060,49.80000305175781
1659074489.1211548,5070,54.000003814697266
1659074688.3157816,5080,52.20000076293945
1659074886.7509058,5090,55.400001525878906
1659075083.4161928,5100,60.000003814697266
1659075279.800607,5110,63.80000305175781
1659075476.4846733,5120,63.60000228881836
1659075870.182105,5140,69.4000015258789
1659076066.8053515,5150,68.80000305175781
1659076440.370736,5160,71.60000610351562
1659076633.4038074,5170,46.400001525878906
1659076827.8812194,5180,52.80000305175781
1659077023.3439126,5190,50.000003814697266
1659077215.8388748,5200,52.80000305175781
1659077604.4279451,5220,56.400001525878906
1659077798.7463624,5230,62.80000305175781
1659077991.4412985,5240,65.60000610351562
1659078185.5886457,5250,67.20000457763672
1659079531.477282,5310,46.20000076293945
1659079927.998787,5330,59.000003814697266
1659080125.751339,5340,61.000003814697266
1659080323.2966287,5350,60.400001525878906
1659080520.789181,5360,66.60000610351562
1659080717.5136456,5370,68.0
1659080914.2588935,5380,68.60000610351562
1659081111.2894673,5390,68.80000305175781
1659081482.4958189,5400,66.20000457763672
1659081676.6937716,5410,41.000003814697266
1659081872.3725405,5420,49.400001525878906
1659082069.2224243,5430,48.000003814697266
1659082266.153194,5440,45.80000305175781
1659082462.834341,5450,56.60000228881836
1659082658.617243,5460,58.400001525878906
1659082858.392943,5470,59.60000228881836
1659083060.482374,5480,60.400001525878906
1659083263.1694844,5490,67.60000610351562
1659083668.9541812,5510,66.0
1659084043.2697456,5520,64.4000015258789
1659084237.908676,5530,49.000003814697266
1659084631.207066,5550,52.20000076293945
1659084825.8580112,5560,48.60000228881836
1659085020.341303,5570,53.400001525878906
1659085214.7122035,5580,54.80000305175781
1659085408.2773573,5590,58.000003814697266
1659085604.9200616,5600,64.4000015258789
1659085800.8417184,5610,64.60000610351562
1659085995.393576,5620,66.80000305175781
1659086190.837167,5630,65.20000457763672
1659086574.6145027,5640,65.80000305175781
1659086764.224042,5650,46.80000305175781
1659086957.2417881,5660,50.000003814697266
1659087150.7034998,5670,48.000003814697266
1659087343.3566425,5680,50.400001525878906
1659087536.928273,5690,53.000003814697266
1659087730.7671685,5700,56.60000228881836
1659087924.4500363,5710,62.20000457763672
1659088119.5935333,5720,65.20000457763672
1659088315.0570068,5730,64.4000015258789
1659088509.9729595,5740,66.4000015258789
1659089119.558943,5760,67.20000457763672
1659089314.3156288,5770,43.000003814697266
1659089511.6765409,5780,48.80000305175781
1659089709.9865925,5790,51.20000076293945
1659089909.1081855,5800,51.80000305175781
1659090108.3332486,5810,58.000003814697266
1659090305.3967323,5820,59.80000305175781
1659090502.558195,5830,55.60000228881836
1659090701.223016,5840,62.000003814697266
1659090899.6003811,5850,63.80000305175781
1659091098.5769072,5860,64.4000015258789
1659091296.9922328,5870,66.4000015258789
1659091686.823636,5880,63.60000228881836
1659091881.0797799,5890,39.80000305175781
1659092274.6162982,5910,44.80000305175781
1659092472.6936657,5920,47.400001525878906
1659092671.500038,5930,55.000003814697266
1659093068.6780455,5950,56.60000228881836
1659093265.49528,5960,58.80000305175781
1659093463.9213595,5970,62.60000228881836
1659093663.9699824,5980,64.4000015258789
1659093861.6922998,5990,65.20000457763672
1659094218.4468603,6000,62.20000457763672
1659094414.1268458,6010,38.20000076293945
1659094611.409542,6020,49.60000228881836
1659094808.852376,6030,49.400001525878906
1659095007.7160015,6040,53.20000076293945
1659095205.7204971,6050,53.20000076293945
1659095404.087612,6060,56.20000076293945
1659095802.1374702,6080,61.80000305175781
1659096201.9417443,6100,64.0
1659096408.422782,6110,66.4000015258789
1659096784.0845604,6120,60.80000305175781
1659097391.0227478,6150,45.60000228881836
1659098203.3280509,6190,58.60000228881836
1659098403.4826014,6200,64.20000457763672
1659098602.3358839,6210,60.000003814697266
1659098801.9213107,6220,64.0
1659099000.2552955,6230,66.20000457763672
1659099362.6804338,6240,59.60000228881836
1659099557.2029786,6250,37.80000305175781
1659099753.7718127,6260,41.400001525878906
1659100345.949823,6290,54.20000076293945
1659100543.5399764,6300,55.60000228881836
1659100741.4473221,6310,59.20000457763672
1659100939.2629879,6320,61.60000228881836
1659101334.2343724,6340,64.60000610351562
1659101531.0028265,6350,64.80000305175781
1659101921.2259617,6360,67.0
1659102309.5221214,6380,42.80000305175781
1659102504.5994806,6390,48.000003814697266
1659102698.5311053,6400,50.60000228881836
1659102894.5525134,6410,48.60000228881836
1659103090.558848,6420,50.80000305175781
1659103286.2386756,6430,57.20000457763672
1659103480.9807358,6440,59.80000305175781
1659103676.5037184,6450,63.60000228881836
1659103872.1283784,6460,63.60000228881836
1659104067.1246789,6470,62.000003814697266
1659104463.829326,6480,65.20000457763672
1659104662.5546434,6490,44.000003814697266
1659104860.215615,6500,44.80000305175781
1659105060.9350233,6510,46.000003814697266
1659105259.8329048,6520,46.60000228881836
1659105458.6025224,6530,47.80000305175781
1659106056.876135,6560,55.20000076293945
1659106255.2699912,6570,64.60000610351562
1659106459.431553,6580,60.60000228881836
1659106658.2157562,6590,64.80000305175781
1659107039.9243271,6600,61.60000228881836
1659107233.0067856,6610,41.400001525878906
1659107429.6293166,6620,45.000003814697266
1659107626.9474237,6630,45.20000076293945
1659107822.940875,6640,50.60000228881836
1659108018.5755713,6650,50.000003814697266
1659108215.776017,6660,56.80000305175781
1659108413.4222367,6670,55.000003814697266
1659108610.6051967,6680,59.400001525878906
1659108806.8470452,6690,60.400001525878906
1659109199.639778,6710,64.80000305175781
1659109570.9374888,6720,58.400001525878906
1659109765.8197248,6730,43.60000228881836
1659109963.1370914,6740,43.60000228881836
1659110160.83804,6750,42.000003814697266
1659110363.3497374,6760,51.60000228881836
1659110561.1029465,6770,51.80000305175781
1659110759.2488785,6780,53.60000228881836
1659110957.3113341,6790,58.000003814697266
1659111156.0221128,6800,58.000003814697266
1659111354.405646,6810,60.80000305175781
1659111551.9878306,6820,63.000003814697266
1659111751.4490595,6830,66.4000015258789
1659112119.4325254,6840,59.20000457763672
1659112313.2706265,6850,39.400001525878906
1659112509.3659606,6860,44.60000228881836
1659112705.7155497,6870,46.20000076293945
1659112900.7880802,6880,42.400001525878906
1659113099.2433584,6890,43.60000228881836
1659113296.8266885,6900,49.000003814697266
1659113693.398839,6920,54.20000076293945
1659114097.906937,6940,65.4000015258789
1659114693.483531,6960,61.80000305175781
1659115305.5211585,6990,35.60000228881836
1659115507.2458918,7000,47.60000228881836
1659115709.5642667,7010,49.60000228881836
1659115908.7063177,7020,57.60000228881836
1659116108.3699696,7030,52.80000305175781
1659116309.1951444,7040,58.20000457763672
1659116508.971634,7050,59.400001525878906
1659116708.810227,7060,62.20000457763672
1659116908.856885,7070,69.0
1659117296.2383466,7080,58.400001525878906
1659117497.314806,7090,41.60000228881836
1659117700.3796237,7100,44.400001525878906
1659117905.4554708,7110,46.80000305175781
1659118516.0198216,7140,54.400001525878906
1659118719.8624709,7150,55.000003814697266
1659118923.2261457,7160,58.80000305175781
1659119329.142096,7180,64.4000015258789
1659119532.8460622,7190,62.000003814697266
1659119908.7612407,7200,60.80000305175781
1659120108.688203,7210,34.80000305175781
1659120307.9284966,7220,43.20000076293945
1659120507.8243546,7230,40.80000305175781
1659120707.0841048,7240,44.000003814697266
1659120907.3493128,7250,52.000003814697266
1659121106.5695155,7260,55.400001525878906
1659121504.2109299,7280,58.000003814697266
1659121703.409762,7290,61.000003814697266
1659121902.8385534,7300,61.60000228881836
1659122103.0099754,7310,64.80000305175781
1659122516.3367739,7320,62.60000228881836
1659122910.3107839,7340,43.60000228881836
1659123109.452678,7350,42.400001525878906
1659123308.6719697,7360,50.20000076293945
1659123507.5648518,7370,48.000003814697266
1659123706.3408034,7380,54.80000305175781
1659123904.423232,7390,59.400001525878906
1659124104.0729818,7400,58.400001525878906
1659124301.1562166,7410,61.400001525878906
1659124499.5865047,7420,63.400001525878906
1659124698.3626478,7430,59.20000457763672
1659125051.340294,7440,59.80000305175781
1659125245.7048285,7450,44.20000076293945
1659125443.2556996,7460,40.20000076293945
1659125641.5176516,7470,43.000003814697266
1659126038.634951,7490,51.000003814697266
1659126236.7917483,7500,51.000003814697266
1659126434.0984051,7510,50.80000305175781
1659126631.9942334,7520,54.60000228881836
1659126830.3395793,7530,58.60000228881836
1659127032.0192826,7540,62.400001525878906
1659127232.5355616,7550,66.60000610351562
1659127623.9261494,7560,61.400001525878906
1659128219.0429688,7590,43.20000076293945
1659128419.4812605,7600,44.60000228881836
1659128821.8405435,7620,51.60000228881836
1659129022.105027,7630,50.000003814697266
1659129221.8192139,7640,53.60000228881836
1659129421.047911,7650,59.000003814697266
1659129621.1858792,7660,65.20000457763672
1659129819.4115608,7670,60.20000457763672
1659130418.7695782,7690,44.400001525878906
1659130616.820197,7700,42.60000228881836
1659130814.9916246,7710,37.400001525878906
1659131014.0857513,7720,43.000003814697266
1659131214.5022557,7730,49.20000076293945
1659131413.9896443,7740,54.20000076293945
1659131612.8822942,7750,56.20000076293945
1659131816.907178,7760,57.80000305175781
1659132226.1605947,7780,58.60000228881836
1659132429.4651868,7790,61.400001525878906
1659132802.0750587,7800,56.000003814697266
1659133003.4978123,7810,34.0
1659133207.7707868,7820,38.20000076293945
1659133412.8862822,7830,45.400001525878906
1659133616.3447258,7840,43.20000076293945
1659133820.74759,7850,47.80000305175781
1659134021.2633243,7860,51.20000076293945
1659134220.5611575,7870,53.20000076293945
1659134420.4462457,7880,52.60000228881836
1659134620.1857193,7890,60.000003814697266
1659134818.9966736,7900,57.60000228881836
1659135019.1941848,7910,63.400001525878906
1659135388.2648954,7920,62.20000457763672
1659135581.472546,7930,31.200000762939453
1659135775.338368,7940,40.20000076293945
1659135970.3103995,7950,39.80000305175781
1659136164.8410811,7960,41.000003814697266
1659136358.573595,7970,51.80000305175781
1659136553.6358492,7980,48.60000228881836
1659136749.3957353,7990,52.400001525878906
1659136945.4200652,8000,53.60000228881836
1659137335.902603,8020,59.000003814697266
1659137531.877403,8030,62.80000305175781
1659137920.9866984,8040,59.000003814697266
1659138118.9111662,8050,32.20000076293945
1659138317.8200676,8060,36.80000305175781
1659138518.1432815,8070,39.400001525878906
1659138718.7583365,8080,44.60000228881836
1659153642.9271967,8090,48.60000228881836
1659154024.5580342,8110,55.400001525878906
1659154215.2963257,8120,56.20000076293945
1659154410.8785377,8130,59.20000457763672
1659154601.606709,8140,62.000003814697266
1659154791.1530504,8150,59.000003814697266
1659155157.3062377,8160,57.60000228881836
1659155533.2715108,8180,43.20000076293945
1659155729.0795171,8190,43.20000076293945
1659155920.050632,8200,44.60000228881836
1659156111.6140337,8210,48.80000305175781
1659156499.8126462,8230,55.400001525878906
1659156691.2722368,8240,55.20000076293945
1659156884.7099054,8250,57.60000228881836
1659157075.7083116,8260,60.20000457763672
1659157661.8422089,8280,59.000003814697266
1659157853.3137145,8290,34.400001525878906
1659158043.2535498,8300,38.0
1659158235.7986069,8310,44.80000305175781
1659158429.3563728,8320,44.80000305175781
1659158618.2690606,8330,48.400001525878906
1659158812.2829843,8340,49.80000305175781
1659159002.7518294,8350,56.60000228881836
1659159192.3844285,8360,52.80000305175781
1659159382.7143972,8370,57.000003814697266
1659159573.027581,8380,59.80000305175781
1659159762.4089642,8390,63.000003814697266
1659160139.1673405,8400,58.000003814697266
1659160510.2508006,8420,38.400001525878906
1659160700.7510908,8430,41.000003814697266
1659161079.8344007,8450,45.000003814697266
1659161271.3384354,8460,50.80000305175781
1659161459.9575386,8470,53.20000076293945
1659161645.6923206,8480,56.400001525878906
1659162020.119821,8500,56.80000305175781
1659162208.3527756,8510,61.20000457763672
1659162608.4753766,8520,54.20000076293945
1659162799.457728,8530,34.0
1659163180.8442514,8550,41.400001525878906
1659163563.4445298,8570,46.80000305175781
1659163949.4411485,8590,54.60000228881836
1659164141.393502,8600,56.400001525878906
1659164334.3008,8610,58.20000457763672
1659164524.965776,8620,56.400001525878906
1659164715.4051878,8630,57.60000228881836
1659165671.7922413,8670,43.20000076293945
1659165861.7703245,8680,43.80000305175781
1659166050.6388578,8690,46.60000228881836
1659166237.293731,8700,51.60000228881836
1659166422.3226871,8710,49.80000305175781
1659166801.6795352,8730,54.400001525878906
1659166988.3268027,8740,60.20000457763672
1659167173.8584962,8750,62.60000228881836
1659167545.3093913,8760,61.400001525878906
1659167728.8699613,8770,36.80000305175781
1659167914.5416794,8780,42.400001525878906
1659168104.839593,8790,40.20000076293945
1659168289.7473485,8800,46.80000305175781
1659168476.161772,8810,46.000003814697266
1659168660.4118335,8820,53.80000305175781
1659169034.7252047,8840,55.60000228881836
1659169218.6211717,8850,56.20000076293945
1659169404.429122,8860,60.400001525878906
1659169590.0701249,8870,56.400001525878906
1659169972.2976942,8880,61.20000457763672
1659170160.5301301,8890,42.20000076293945
1659170350.264505,8900,38.0
1659170536.9144783,8910,38.20000076293945
1659170726.326914,8920,41.000003814697266
1659170911.6214008,8930,43.000003814697266
1659171101.2272217,8940,49.000003814697266
1659171286.451925,8950,55.80000305175781
1659171471.3136125,8960,55.60000228881836
1659171658.9687386,8970,58.400001525878906
1659171847.5824327,8980,60.80000305175781
1659172034.1117234,8990,59.20000457763672
1659172347.7500916,9000,57.000003814697266
1659172723.93893,9020,43.80000305175781
1659172910.627993,9030,44.400001525878906
1659173100.8745732,9040,42.000003814697266
1659173289.5863054,9050,50.60000228881836
1659173481.5343046,9060,49.80000305175781
1659173672.2347612,9070,52.60000228881836
1659173860.1974146,9080,54.20000076293945
1659174048.618567,9090,57.20000457763672
1659174237.0441961,9100,60.60000228881836
1659174426.7920773,9110,61.20000457763672
1659174806.0397844,9120,56.400001525878906
1659174996.0702174,9130,34.80000305175781
1659175370.9377682,9150,41.400001525878906
1659175559.903808,9160,44.80000305175781
1659175750.500029,9170,43.000003814697266
1659175938.1028538,9180,50.60000228881836
1659176315.2340946,9200,54.000003814697266
1659176505.220225,9210,58.20000457763672
1659176695.82023,9220,60.400001525878906
1659176885.6836734,9230,59.60000228881836
1659177261.5324855,9240,54.400001525878906
1659177450.832337,9250,34.0
1659177829.8436725,9270,43.20000076293945
1659178020.248915,9280,39.400001525878906
1659178398.4152877,9300,49.400001525878906
1659178586.3975534,9310,53.20000076293945
1659178776.7116401,9320,52.80000305175781
1659178967.823952,9330,55.000003814697266
1659179156.6961963,9340,54.400001525878906
1659179344.8969796,9350,56.60000228881836
1659179905.5719185,9370,39.400001525878906
1659180283.9592135,9390,39.400001525878906
1659180662.7335694,9410,38.80000305175781
1659180851.7824569,9420,49.400001525878906
1659181043.865291,9430,58.20000457763672
1659181233.6384158,9440,56.80000305175781
1659181423.6274705,9450,58.80000305175781
1659181805.8254988,9470,57.80000305175781
1659182195.7684906,9480,56.80000305175781
1659182386.2844868,9490,29.200000762939453
1659182769.6277058,9510,37.400001525878906
1659182957.7829564,9520,41.20000076293945
1659183145.4564354,9530,44.20000076293945
1659183332.8526034,9540,50.400001525878906
1659183709.081932,9560,52.60000228881836
1659183899.8170686,9570,60.20000457763672
1659184087.8834076,9580,60.000003814697266
1659184276.4091058,9590,61.60000228881836
1659184659.5808144,9600,56.400001525878906
1659184849.8745928,9610,35.20000076293945
1659185037.5175583,9620,40.20000076293945
1659185226.2725875,9630,42.400001525878906
1659185415.4897554,9640,47.400001525878906
1659185608.6550117,9650,43.60000228881836
1659185796.2178106,9660,44.400001525878906
1659185986.5428662,9670,50.400001525878906
1659186365.5863683,9690,56.400001525878906
1659186738.4965527,9710,61.60000228881836
1659187104.9283307,9720,56.400001525878906
1659187483.6902106,9740,35.0
1659187671.5589309,9750,41.400001525878906
1659187865.9105916,9760,35.400001525878906
1659188056.899527,9770,44.400001525878906
1659188248.7264144,9780,51.80000305175781
1659188442.5606632,9790,51.20000076293945
1659188634.6266327,9800,51.000003814697266
1659188823.3981464,9810,58.000003814697266
1659189013.1749768,9820,55.000003814697266
1659189202.7537074,9830,56.60000228881836
1659189601.1415014,9840,54.400001525878906
1659189792.0430315,9850,31.80000114440918
1659190173.264599,9870,36.0
1659190360.473275,9880,42.000003814697266
1659190549.3400338,9890,42.80000305175781
1659190740.8338816,9900,46.000003814697266
1659190933.910699,9910,49.60000228881836
1659191122.783676,9920,50.80000305175781
1659191503.928667,9940,59.000003814697266
1659192049.187103,9960,52.60000228881836
1659192235.6273131,9970,32.0
1659192608.9657316,9990,38.20000076293945
1659192794.6497796,10000,41.80000305175781
1659192982.0923526,10010,40.20000076293945
1659193171.4882832,10020,46.400001525878906
1659193358.9472427,10030,49.60000228881836
1659193546.0566053,10040,51.000003814697266
1659193730.5891142,10050,58.80000305175781
1659194109.9200697,10070,59.000003814697266
1659194465.3128333,10080,61.60000228881836
1659194651.505325,10090,34.60000228881836
1659195023.9967573,10110,40.0
1659195209.5418534,10120,43.20000076293945
1659195395.0342572,10130,44.000003814697266
1659195586.598385,10140,44.80000305175781
1659195958.068324,10160,50.20000076293945
1659196145.676997,10170,52.20000076293945
1659196334.4370513,10180,55.400001525878906
1659196518.960889,10190,57.80000305175781
1659197056.5085154,10210,36.60000228881836
1659197242.6332462,10220,35.80000305175781
1659197428.4852045,10230,39.0
1659197616.2191854,10240,39.20000076293945
1659197804.5804238,10250,43.000003814697266
1659197992.0051548,10260,46.20000076293945
1659198182.7144349,10270,51.20000076293945
1659198559.5431192,10290,52.000003814697266
1659198748.2528121,10300,56.80000305175781
1659198937.2711403,10310,57.20000457763672
1659199333.367274,10320,53.000003814697266
1659199526.9373822,10330,31.000001907348633
1659199724.2550435,10340,35.20000076293945
1659199913.5061624,10350,42.000003814697266
1659200104.3121543,10360,37.60000228881836
1659200292.999934,10370,47.000003814697266
1659200485.5110922,10380,46.20000076293945
1659200678.3212917,10390,47.60000228881836
1659200867.7696269,10400,51.80000305175781
1659201061.3947427,10410,53.80000305175781
1659201250.4726553,10420,52.60000228881836
1659201440.1041203,10430,54.20000076293945
1659201790.3807664,10440,60.60000228881836
1659201977.219717,10450,31.400001525878906
1659202350.9448287,10470,39.60000228881836
1659202538.7066164,10480,40.0
1659202724.5720317,10490,40.60000228881836
1659202914.5073247,10500,46.000003814697266
1659203101.927228,10510,52.400001525878906
1659203292.2380097,10520,52.20000076293945
1659203666.2945666,10540,59.400001525878906
1659203854.483416,10550,58.000003814697266
1659204233.369576,10560,52.000003814697266
1659204419.948055,10570,36.60000228881836
1659204605.7551842,10580,40.60000228881836
1659205353.0376875,10620,48.400001525878906
1659205539.587183,10630,45.80000305175781
1659205727.5826535,10640,52.20000076293945
1659205914.5295324,10650,55.20000076293945
1659206101.520177,10660,54.400001525878906
1659206289.3611114,10670,61.60000228881836
1659206637.6777692,10680,53.400001525878906
1659206825.288942,10690,33.80000305175781
1659207013.5836167,10700,38.80000305175781
1659207200.1282468,10710,33.0
1659207387.80691,10720,40.20000076293945
1659207576.1240265,10730,43.60000228881836
1659207762.4539824,10740,48.60000228881836
1659207949.6875677,10750,48.000003814697266
1659208135.8698983,10760,52.20000076293945
1659208321.9882195,10770,54.80000305175781
1659208509.5488288,10780,58.60000228881836
1659208699.4618654,10790,59.60000228881836
1659209041.6140857,10800,53.80000305175781
1659209230.2449555,10810,31.400001525878906
1659209419.613515,10820,31.400001525878906
1659209608.6754036,10830,40.400001525878906
1659209794.7615027,10840,42.20000076293945
1659209982.006574,10850,46.80000305175781
1659210170.4709778,10860,45.20000076293945
1659210547.745396,10880,49.80000305175781
1659210924.4420853,10900,59.400001525878906
1659211112.2834148,10910,59.60000228881836
1659211464.8509703,10920,55.000003814697266
1659211654.5410538,10930,28.60000228881836
1659211842.111299,10940,28.60000228881836
1659212218.7109125,10960,38.80000305175781
1659212597.553806,10980,37.0
1659212787.2013283,10990,47.400001525878906
1659212979.3854089,11000,53.80000305175781
1659213174.4010963,11010,53.400001525878906
1659213552.1476324,11030,55.80000305175781
1659213948.2389472,11040,53.60000228881836
1659214132.4469812,11050,28.60000228881836
1659214317.7259521,11060,37.80000305175781
1659214501.9179623,11070,35.60000228881836
1659214877.685236,11090,41.000003814697266
1659215062.1722422,11100,45.400001525878906
1659215248.1370533,11110,48.80000305175781
1659215433.8276422,11120,49.60000228881836
1659215801.4500742,11140,54.400001525878906
1659215986.8611684,11150,53.000003814697266
1659216353.6689966,11160,52.60000228881836
1659216927.380567,11190,38.0
1659217121.905564,11200,37.80000305175781
1659217313.4155838,11210,46.400001525878906
1659217504.7198129,11220,42.60000228881836
1659217698.5298405,11230,50.000003814697266
1659217888.4532483,11240,53.000003814697266
1659218080.8891323,11250,56.80000305175781
1659218273.0550616,11260,57.000003814697266
1659218466.0832796,11270,55.80000305175781
1659218889.6940043,11280,52.80000305175781
1659219079.6108255,11290,30.60000228881836
1659219271.3407512,11300,33.0
1659219462.5739658,11310,35.80000305175781
1659219843.4543514,11330,43.000003814697266
1659220036.0352826,11340,42.400001525878906
1659220228.327016,11350,49.000003814697266
1659220609.5193682,11370,51.80000305175781
1659220799.005666,11380,51.400001525878906
1659220991.5585165,11390,54.80000305175781
1659221373.1310036,11400,50.60000228881836
1659221561.247039,11410,31.80000114440918
1659221748.4092753,11420,32.0
1659221940.6120136,11430,35.0
1659222131.0734038,11440,40.400001525878906
1659222320.2578228,11450,42.400001525878906
1659222510.7715068,11460,46.60000228881836
1659222698.8546426,11470,46.80000305175781
1659223076.618547,11490,53.60000228881836
1659223264.8072717,11500,57.20000457763672
1659223451.3660524,11510,54.60000228881836
1659223834.1275434,11520,53.20000076293945
1659224023.6362267,11530,34.0
1659224212.9168289,11540,34.80000305175781
1659224403.325756,11550,39.20000076293945
1659224596.2220135,11560,40.80000305175781
1659224787.1607828,11570,39.400001525878906
1659224978.131416,11580,45.400001525878906
1659225170.8705695,11590,51.000003814697266
1659225361.319145,11600,54.60000228881836
1659225550.3702815,11610,52.80000305175781
1659225744.60271,11620,54.400001525878906
1659226284.4894354,11640,55.60000228881836
1659226472.7085328,11650,29.60000228881836
1659226660.0367696,11660,35.0
1659226852.9662113,11670,34.400001525878906
1659227040.5689318,11680,42.000003814697266
1659227228.8017967,11690,46.000003814697266
1659227416.3554237,11700,44.000003814697266
1659228168.5464716,11740,53.60000228881836
1659228357.1545615,11750,56.000003814697266
1659228716.4373186,11760,57.20000457763672
1659228908.0169683,11770,39.60000228881836
1659229289.9908748,11790,39.80000305175781
1659229480.119182,11800,38.60000228881836
1659229670.3414195,11810,41.400001525878906
1659229861.185036,11820,40.60000228881836
1659230052.374312,11830,42.400001525878906
1659230434.0365114,11850,52.60000228881836
1659230624.5490012,11860,53.000003814697266
1659230812.6128387,11870,54.400001525878906
1659231272.6796262,11880,52.400001525878906
1659231461.663424,11890,30.000001907348633
1659231651.775866,11900,29.80000114440918
1659231846.2805467,11910,37.400001525878906
1659232035.171579,11920,40.0
1659232222.6122746,11930,42.80000305175781
1659232412.472656,11940,40.400001525878906
1659232599.722032,11950,45.400001525878906
1659232791.8514466,11960,46.60000228881836
1659232983.0771036,11970,52.20000076293945
1659233171.9169972,11980,56.20000076293945
1659233360.1949272,11990,52.60000228881836


==> Figure/exp/rebuttal/CL_methods/run-ImageNet_v2_resnet50_lr0.1_BS256_epoch12000_LRCR0.5_LRTE500_MAWI0.99_MAWCI2000_GDumb-tag-val_acc1.csv <==
Wall time,Step,Value
1658979833.984989,0,11.200000762939453
1658980023.981632,10,38.60000228881836
1658980400.7146542,30,59.80000305175781
1658980777.7203941,50,65.80000305175781
1658980966.3008373,60,75.0
1658981153.7903242,70,80.60000610351562
1658981342.4180758,80,83.00000762939453
1658981530.9804115,90,82.20000457763672
1658981718.4661522,100,84.20000457763672
1658981909.5024998,110,84.00000762939453
1658982262.7819052,120,1.2000000476837158
1658982451.4254014,130,20.0
1658982641.8730211,140,39.80000305175781
1658982831.8751159,150,45.000003814697266
1658983021.2991755,160,48.000003814697266
1658983214.3173215,170,59.20000457763672
1658983403.663829,180,66.4000015258789
1658983592.5157907,190,68.4000015258789
1658983783.1065133,200,72.60000610351562
1658983972.0542302,210,75.0
1658984161.881696,220,75.60000610351562
1658984351.440809,230,79.60000610351562
1658984766.3706007,240,0.0
1658984953.7966738,250,19.0
1658985331.5373883,270,39.60000228881836
1658985896.8185606,300,57.60000228881836
1658986086.3828857,310,67.60000610351562
1658986275.4010355,320,67.0
1658986462.3870153,330,73.20000457763672
1658986651.120454,340,73.20000457763672
1658987212.2555783,360,0.0
1658987402.217424,370,10.200000762939453
1658987591.4684377,380,23.400001525878906
1658987781.0530136,390,36.80000305175781
1658987971.4729245,400,34.60000228881836
1658988350.9436383,420,48.60000228881836
1658988542.6299956,430,55.20000076293945
1658988730.4299538,440,59.000003814697266
1658988919.5478241,450,68.20000457763672
1658989108.1598077,460,63.60000228881836
1658989296.7098563,470,67.80000305175781
1658989857.4755447,490,12.800000190734863
1658990045.4482636,500,26.200000762939453
1658990423.104729,520,38.60000228881836
1658990611.0608945,530,46.80000305175781
1658990799.5122812,540,51.000003814697266
1658990989.0761805,550,55.60000228881836
1658991179.7574556,560,55.000003814697266
1658991368.766257,570,64.60000610351562
1658991745.8944147,590,70.0
1658992159.7075388,600,0.0
1658992348.5862665,610,11.40000057220459
1658992540.122964,620,18.0
1658992730.0955935,630,32.60000228881836
1658992921.036242,640,36.0
1658993110.5092921,650,44.000003814697266
1658993300.2720783,660,50.60000228881836
1658993490.3286552,670,57.000003814697266
1658993680.331537,680,58.80000305175781
1658993872.486471,690,58.60000228881836
1658994254.6807065,710,68.20000457763672
1658994609.88896,720,0.0
1658994797.4690545,730,7.800000190734863
1658994986.957296,740,14.000000953674316
1658995178.1677682,750,22.80000114440918
1658995367.1963708,760,25.200000762939453
1658995556.323859,770,40.20000076293945
1658995746.6160958,780,40.60000228881836
1658995936.5904644,790,48.80000305175781
1658996316.6013618,810,56.400001525878906
1658996509.885423,820,61.000003814697266
1658997132.2242508,840,0.20000000298023224
1658997323.5809455,850,5.200000286102295
1658997513.7004714,860,12.200000762939453
1658997705.6335742,870,21.200000762939453
1658997898.6085892,880,25.200000762939453
1658998090.1781943,890,36.400001525878906
1658998470.7843974,910,43.000003814697266
1658998664.8784113,920,47.80000305175781
1658998855.5424643,930,52.20000076293945
1658999046.0242956,940,54.20000076293945
1658999239.9289331,950,52.400001525878906
1658999619.841633,960,0.0
1658999810.600186,970,7.000000476837158
1659000189.3202245,990,21.200000762939453
1659000380.2851863,1000,23.200000762939453
1659000574.293643,1010,34.80000305175781
1659000766.1308308,1020,37.400001525878906
1659000956.2202735,1030,40.20000076293945
1659001146.135651,1040,41.20000076293945
1659001336.3210893,1050,50.80000305175781
1659001525.5473979,1060,55.400001525878906
1659002134.7586884,1080,0.0
1659002323.7533953,1090,4.600000381469727
1659002512.9153626,1100,9.600000381469727
1659002703.8887193,1110,16.80000114440918
1659002893.8200617,1120,21.200000762939453
1659003083.1506388,1130,26.600000381469727
1659003277.584949,1140,32.80000305175781
1659003466.5016465,1150,32.60000228881836
1659003657.180977,1160,39.80000305175781
1659003846.6336713,1170,40.0
1659004037.179676,1180,46.000003814697266
1659004227.6211379,1190,43.80000305175781
1659004601.388534,1200,0.0
1659004791.7546656,1210,6.400000095367432
1659004982.9200528,1220,13.200000762939453
1659005175.0814176,1230,21.600000381469727
1659005367.489499,1240,25.600000381469727
1659005559.2901149,1250,32.0
1659005750.722996,1260,35.60000228881836
1659005945.4880817,1270,42.20000076293945
1659006330.0262442,1290,53.000003814697266
1659006520.9988875,1300,53.80000305175781
1659007330.1764376,1330,4.600000381469727
1659007518.1788213,1340,11.000000953674316
1659007899.7542675,1360,24.600000381469727
1659008089.5627763,1370,27.80000114440918
1659008470.5668306,1390,37.20000076293945
1659008852.1953588,1410,46.400001525878906
1659009042.302428,1420,52.20000076293945
1659009233.9420989,1430,52.20000076293945
1659009635.0886397,1440,0.0
1659009825.7344382,1450,4.600000381469727
1659010015.6512218,1460,9.200000762939453
1659010398.7682796,1480,20.200000762939453
1659010589.8733158,1490,24.400001525878906
1659010778.4275208,1500,27.200000762939453
1659010969.1935074,1510,29.400001525878906
1659011350.4603047,1530,43.20000076293945
1659011542.567009,1540,42.60000228881836
1659011733.669968,1550,48.400001525878906
1659012139.4739473,1560,0.0
1659012331.7806466,1570,5.0
1659012521.3612611,1580,13.600000381469727
1659012712.9907281,1590,20.200000762939453
1659013096.8771083,1610,30.400001525878906
1659013287.0175848,1620,38.80000305175781
1659013667.6288695,1640,48.60000228881836
1659013858.505346,1650,55.20000076293945
1659014240.562305,1670,55.400001525878906
1659014601.76657,1680,0.0
1659014792.2983239,1690,4.600000381469727
1659015174.4304452,1710,21.000001907348633
1659015364.8498678,1720,27.600000381469727
1659015554.4113348,1730,30.400001525878906
1659015936.4380352,1750,35.20000076293945
1659016127.6901479,1760,47.400001525878906
1659016317.55319,1770,48.80000305175781
1659016509.7707145,1780,49.60000228881836
1659017113.0600128,1800,0.0
1659017303.6407816,1810,6.200000286102295
1659017494.1660528,1820,9.600000381469727
1659017684.3771951,1830,15.000000953674316
1659017874.2717261,1840,22.80000114440918
1659018065.376978,1850,26.200000762939453
1659018255.193218,1860,30.60000228881836
1659018445.3980238,1870,35.0
1659018634.115245,1880,44.60000228881836
1659019012.629741,1900,49.80000305175781
1659019201.960115,1910,51.000003814697266
1659019961.7784884,1940,8.40000057220459
1659020718.0527198,1980,30.400001525878906
1659020907.5809402,1990,35.60000228881836
1659021285.5678303,2010,40.80000305175781
1659021474.6085188,2020,43.400001525878906
1659021664.0512774,2030,42.000003814697266
1659022252.716617,2050,4.400000095367432
1659022443.118242,2060,9.200000762939453
1659022636.7271395,2070,17.400001525878906
1659022829.288499,2080,23.000001907348633
1659023019.6279655,2090,25.400001525878906
1659023600.650625,2120,40.80000305175781
1659023793.1288998,2130,45.000003814697266
1659023982.9275854,2140,58.000003814697266
1659024173.6012447,2150,51.60000228881836
1659024537.3272889,2160,0.0
1659024730.6595721,2170,3.000000238418579
1659024922.8237267,2180,7.800000190734863
1659025114.9093184,2190,16.600000381469727
1659025308.361551,2200,26.200000762939453
1659025499.9713159,2210,22.80000114440918
1659025690.8632984,2220,31.60000228881836
1659025882.653711,2230,39.0
1659026263.7005963,2250,42.20000076293945
1659026452.9187572,2260,48.80000305175781
1659026642.8147964,2270,47.000003814697266
1659027175.585075,2290,3.6000001430511475
1659027365.935641,2300,6.600000381469727
1659027555.9298208,2310,12.800000190734863
1659027746.984507,2320,19.0
1659027940.2247398,2330,27.200000762939453
1659028132.5558023,2340,32.400001525878906
1659028324.135873,2350,32.20000076293945
1659028706.3615623,2370,39.80000305175781
1659028898.1125805,2380,44.80000305175781
1659029489.708882,2400,0.0
1659029684.7674856,2410,2.4000000953674316
1659029888.165047,2420,7.200000286102295
1659030275.2959712,2440,18.200000762939453
1659030467.3744018,2450,19.200000762939453
1659030661.7185497,2460,24.000001907348633
1659030853.6113856,2470,28.80000114440918
1659031044.9823334,2480,31.80000114440918
1659031237.2587135,2490,34.400001525878906
1659031429.6841063,2500,45.400001525878906
1659031620.4673193,2510,45.000003814697266
1659031979.5021257,2520,0.20000000298023224
1659032170.274473,2530,1.4000000953674316
1659032361.690915,2540,9.600000381469727
1659032552.7515187,2550,14.40000057220459
1659032744.8602238,2560,21.600000381469727
1659033129.0674865,2580,31.80000114440918
1659033320.9835804,2590,36.60000228881836
1659033514.5729623,2600,36.80000305175781
1659033706.6613932,2610,41.400001525878906
1659034090.0492857,2630,47.80000305175781
1659034450.258476,2640,0.4000000059604645
1659034640.4425526,2650,0.6000000238418579
1659035020.6866598,2670,7.800000190734863
1659035400.006873,2690,14.80000114440918
1659035780.2691975,2710,25.400001525878906
1659035972.9018319,2720,27.80000114440918
1659036165.0277295,2730,30.400001525878906
1659036354.5031981,2740,37.400001525878906
1659036545.4001286,2750,36.80000305175781
1659037119.2212656,2770,3.000000238418579
1659037308.3655624,2780,10.600000381469727
1659037497.8413653,2790,16.200000762939453
1659037687.5791545,2800,20.400001525878906
1659037878.4372234,2810,24.400001525878906
1659038069.3778176,2820,23.600000381469727
1659038259.6184175,2830,33.80000305175781
1659038452.2773314,2840,42.20000076293945
1659039599.9896257,2890,3.6000001430511475
1659039976.2838025,2910,15.40000057220459
1659040166.0830388,2920,15.80000114440918
1659040542.4059372,2940,27.200000762939453
1659040729.8024983,2950,29.000001907348633
1659040918.732726,2960,31.000001907348633
1659041106.545619,2970,41.60000228881836
1659041295.2170124,2980,43.000003814697266
1659041483.3195443,2990,46.000003814697266
1659041877.4520261,3000,0.0
1659042067.694745,3010,3.4000000953674316
1659042257.5907614,3020,9.40000057220459
1659042445.918224,3030,17.80000114440918
1659042635.0416985,3040,21.80000114440918
1659043204.0982065,3070,32.400001525878906
1659043394.9378526,3080,41.400001525878906
1659043585.7061965,3090,45.400001525878906
1659043776.600577,3100,48.60000228881836
1659043965.12307,3110,49.000003814697266
1659044540.679345,3130,3.200000047683716
1659044732.06214,3140,6.800000190734863
1659044922.8877337,3150,10.800000190734863
1659045114.1634474,3160,17.400001525878906
1659045307.0975916,3170,19.0
1659045498.6799684,3180,23.400001525878906
1659045689.8559752,3190,31.000001907348633
1659045881.7323434,3200,32.60000228881836
1659046072.6861274,3210,37.60000228881836
1659046263.8087568,3220,41.400001525878906
1659046455.0461578,3230,42.20000076293945
1659046868.041146,3240,0.20000000298023224
1659047059.3481195,3250,2.0
1659047250.886176,3260,5.600000381469727
1659047441.3337061,3270,10.0
1659047632.4032032,3280,12.600000381469727
1659048017.3598483,3300,22.000001907348633
1659048208.463989,3310,27.000001907348633
1659048589.9132946,3330,34.20000076293945
1659048970.6254356,3350,36.60000228881836
1659049519.494322,3370,4.400000095367432
1659049705.3458114,3380,7.800000190734863
1659049890.6750636,3390,11.600000381469727
1659050077.5468278,3400,15.80000114440918
1659050264.3425684,3410,20.80000114440918
1659050450.823607,3420,28.80000114440918
1659050637.2582848,3430,32.80000305175781
1659050824.265952,3440,33.80000305175781
1659051009.7085214,3450,36.0
1659051195.8684738,3460,40.0
1659051381.0067031,3470,45.60000228881836
1659051753.94717,3480,0.20000000298023224
1659051945.797058,3490,2.8000001907348633
1659052137.686251,3500,5.600000381469727
1659052328.5416791,3510,10.800000190734863
1659052522.354858,3520,11.800000190734863
1659052715.6038814,3530,20.400001525878906
1659052910.6740677,3540,17.0
1659053104.402619,3550,26.80000114440918
1659053298.1002972,3560,30.000001907348633
1659053491.8756068,3570,35.20000076293945
1659053685.670946,3580,37.20000076293945
1659053878.013289,3590,40.0
1659054264.7071218,3600,0.6000000238418579
1659054457.338739,3610,2.8000001907348633
1659054650.8710504,3620,5.0
1659054842.1545467,3630,9.600000381469727
1659055033.3411229,3640,16.200000762939453
1659055226.3792439,3650,19.600000381469727
1659055417.4288557,3660,22.80000114440918
1659055609.6672478,3670,30.80000114440918
1659055802.2309358,3680,32.80000305175781
1659056187.751729,3700,39.400001525878906
1659056380.0761077,3710,37.0
1659057000.2046585,3730,2.6000001430511475
1659057195.0911818,3740,4.400000095367432
1659057387.838479,3750,8.0
1659057582.2149,3760,13.600000381469727
1659057774.5429983,3770,18.80000114440918
1659057967.830652,3780,21.000001907348633
1659058159.645992,3790,28.400001525878906
1659058547.0106752,3810,36.0
1659058741.0065715,3820,32.80000305175781
1659059328.3456929,3840,0.0
1659059521.3027034,3850,2.0
1659059712.3146124,3860,5.0
1659059904.015514,3870,11.800000190734863
1659060095.195395,3880,16.200000762939453
1659060489.864258,3900,23.400001525878906
1659060681.1537778,3910,23.200000762939453
1659060871.3107533,3920,34.20000076293945
1659061062.167449,3930,36.0
1659061445.8809876,3950,33.20000076293945
1659061825.2915974,3960,0.20000000298023224
1659062014.605449,3970,1.0
1659062206.4737177,3980,6.600000381469727
1659062397.0654857,3990,8.600000381469727
1659062782.2160847,4010,17.80000114440918
1659062975.411193,4020,20.200000762939453
1659063167.8435566,4030,22.600000381469727
1659063551.5826554,4050,33.80000305175781
1659063744.5841434,4060,35.400001525878906
1659064354.8747118,4080,0.20000000298023224
1659064738.809036,4100,8.800000190734863
1659064931.2803247,4110,10.0
1659065126.8435562,4120,15.600000381469727
1659065509.9911797,4140,21.400001525878906
1659065703.2636137,4150,28.400001525878906
1659065896.314573,4160,25.200000762939453
1659066281.7722096,4180,33.400001525878906
1659066472.9626896,4190,38.400001525878906
1659066855.224269,4200,0.4000000059604645
1659067048.5857315,4210,4.600000381469727
1659067240.405249,4220,5.600000381469727
1659067435.7039936,4230,11.000000953674316
1659067627.857515,4240,13.40000057220459
1659068015.3255951,4260,21.600000381469727
1659068398.3053896,4280,30.000001907348633
1659068784.3635063,4300,38.0
1659069346.9006867,4320,0.0
1659069918.7679613,4350,2.6000001430511475
1659070112.1098773,4360,8.40000057220459
1659070497.678249,4380,14.200000762939453
1659070692.268624,4390,16.0
1659070886.413188,4400,20.200000762939453
1659071081.4670036,4410,21.400001525878906
1659071274.7475467,4420,24.600000381469727
1659071851.0293155,4440,0.4000000059604645
1659072046.6244478,4450,2.8000001907348633
1659072243.8888135,4460,5.200000286102295
1659072442.5577853,4470,7.40000057220459
1659072637.8803513,4480,14.000000953674316
1659072831.3715925,4490,17.0
1659073033.613125,4500,20.400001525878906
1659073227.091816,4510,26.400001525878906
1659073423.706498,4520,31.400001525878906
1659073625.7511916,4530,33.0
1659073832.905774,4540,38.0
1659074034.7398055,4550,39.80000305175781
1659074598.5891116,4570,2.200000047683716
1659074790.173845,4580,4.800000190734863
1659074982.9447896,4590,7.40000057220459
1659075173.676328,4600,10.0
1659075364.9755373,4610,15.200000762939453
1659075558.09049,4620,19.400001525878906
1659075752.8446896,4630,22.600000381469727
1659075946.1172845,4640,28.80000114440918
1659076139.1354818,4650,28.60000228881836
1659076330.6696846,4660,31.400001525878906
1659076523.0273414,4670,30.60000228881836
1659076905.1671047,4680,0.0
1659077100.4549956,4690,1.600000023841858
1659077293.893172,4700,6.000000476837158
1659077487.0377629,4710,12.000000953674316
1659077680.6867156,4720,12.200000762939453
1659077875.2076142,4730,13.800000190734863
1659078069.7908564,4740,22.400001525878906
1659078263.6511035,4750,25.000001907348633
1659078652.68023,4770,33.60000228881836
1659078848.3257084,4780,34.400001525878906
1659079802.2411907,4820,5.0
1659079992.9487016,4830,11.600000381469727
1659080185.637267,4840,10.200000762939453
1659080376.7068987,4850,18.200000762939453
1659080567.8808582,4860,20.400001525878906
1659080758.844749,4870,25.400001525878906
1659080949.4677274,4880,29.400001525878906
1659081138.57796,4890,32.60000228881836
1659081520.2265499,4910,35.80000305175781
1659081915.3423984,4920,0.0
1659082106.1256673,4930,1.2000000476837158
1659082673.5521588,4960,11.000000953674316
1659082862.946718,4970,14.40000057220459
1659083239.5619884,4990,19.400001525878906
1659083813.4112098,5020,31.000001907348633
1659084025.0416281,5030,31.000001907348633
1659084411.8902147,5040,0.0
1659084603.5052545,5050,1.8000000715255737
1659084798.8521688,5060,2.4000000953674316
1659084989.3236272,5070,3.4000000953674316
1659085182.3071449,5080,8.40000057220459
1659085373.7539039,5090,11.800000190734863
1659085564.83293,5100,13.800000190734863
1659085755.0099404,5110,18.0
1659085945.2411306,5120,23.600000381469727
1659086328.5557854,5140,27.200000762939453
1659086519.191255,5150,30.80000114440918
1659086867.5414844,5160,0.4000000059604645
1659087057.4025123,5170,2.8000001907348633
1659087246.0447772,5180,6.000000476837158
1659087435.014077,5190,7.40000057220459
1659087625.9295363,5200,12.800000190734863
1659088007.1819956,5220,20.80000114440918
1659088198.1690063,5230,27.400001525878906
1659088385.1823587,5240,27.000001907348633
1659088575.0632446,5250,33.60000228881836
1659089936.7553208,5310,8.0
1659090322.1051443,5330,14.200000762939453
1659090513.5082927,5340,20.80000114440918
1659090705.9242964,5350,20.80000114440918
1659090898.050565,5360,28.000001907348633
1659091089.143524,5370,29.400001525878906
1659091281.565453,5380,34.0
1659091475.0946224,5390,36.400001525878906
1659091807.0162733,5400,0.0
1659091999.0681953,5410,1.2000000476837158
1659092189.9929733,5420,3.000000238418579
1659092380.243953,5430,5.200000286102295
1659092571.2952228,5440,6.600000381469727
1659092762.102446,5450,10.800000190734863
1659092953.2427142,5460,12.000000953674316
1659093145.4713008,5470,16.80000114440918
1659093336.5338414,5480,20.200000762939453
1659093527.3307533,5490,26.80000114440918
1659093909.8480134,5510,27.000001907348633
1659094268.6740086,5520,0.0
1659094459.357476,5530,2.4000000953674316
1659094840.158326,5550,7.800000190734863
1659095030.8880374,5560,10.800000190734863
1659095221.2549717,5570,13.800000190734863
1659095412.7349186,5580,15.600000381469727
1659095601.9702084,5590,24.000001907348633
1659095792.5870502,5600,29.000001907348633
1659095983.5088146,5610,24.200000762939453
1659096174.681542,5620,32.60000228881836
1659096366.5479262,5630,32.60000228881836
1659096720.900561,5640,0.20000000298023224
1659096912.4363036,5650,1.4000000953674316
1659097103.3981276,5660,3.200000047683716
1659097291.892774,5670,5.600000381469727
1659097481.6442583,5680,9.800000190734863
1659097668.8405025,5690,12.600000381469727
1659097859.867795,5700,17.80000114440918
1659098049.2712533,5710,20.400001525878906
1659098240.6465569,5720,24.200000762939453
1659098433.273478,5730,32.0
1659098622.2711298,5740,25.80000114440918
1659099210.696128,5760,0.20000000298023224
1659099403.8736753,5770,1.2000000476837158
1659099599.7312865,5780,1.0
1659099796.9486964,5790,2.6000001430511475
1659099991.970433,5800,5.600000381469727
1659100187.3600209,5810,6.400000095367432
1659100382.541864,5820,11.600000381469727
1659100576.9044614,5830,14.200000762939453
1659100770.5832536,5840,14.600000381469727
1659100968.0425124,5850,19.80000114440918
1659101165.0123956,5860,23.000001907348633
1659101362.2035964,5870,21.000001907348633
1659101754.0024734,5880,0.0
1659101950.8081748,5890,1.0
1659102356.5029345,5910,1.2000000476837158
1659102557.875887,5920,3.6000001430511475
1659102762.7755747,5930,7.200000286102295
1659103159.9751706,5950,11.000000953674316
1659103352.8915794,5960,11.200000762939453
1659103546.7976513,5970,15.80000114440918
1659103738.793948,5980,17.80000114440918
1659103932.4163609,5990,18.0
1659104349.476721,6000,0.0
1659104543.8535619,6010,2.200000047683716
1659104737.7354941,6020,4.400000095367432
1659104931.0700583,6030,7.600000381469727
1659105124.9636352,6040,8.40000057220459
1659105318.6414847,6050,11.800000190734863
1659105512.569817,6060,17.200000762939453
1659105899.2173996,6080,24.000001907348633
1659106286.679683,6100,29.200000762939453
1659106479.880877,6110,32.80000305175781
1659106862.1812751,6120,0.0
1659107446.8651855,6150,7.000000476837158
1659108228.508383,6190,18.80000114440918
1659108422.2871165,6200,20.80000114440918
1659108616.305601,6210,28.200000762939453
1659108810.5003846,6220,27.200000762939453
1659109004.5767677,6230,36.20000076293945
1659109397.2930706,6240,0.0
1659109591.0456896,6250,1.600000023841858
1659109783.897935,6260,4.600000381469727
1659110362.9711637,6290,15.200000762939453
1659110556.0693734,6300,16.200000762939453
1659110747.8253164,6310,20.0
1659110940.1238358,6320,28.400001525878906
1659111324.3175063,6340,35.400001525878906
1659111514.9692113,6350,34.80000305175781
1659111876.4232206,6360,0.0
1659112257.0117097,6380,0.800000011920929
1659112448.5079212,6390,0.6000000238418579
1659112639.8375785,6400,1.2000000476837158
1659112833.448594,6410,1.8000000715255737
1659113030.4118507,6420,3.200000047683716
1659113225.26717,6430,4.600000381469727
1659113421.0666564,6440,7.000000476837158
1659113616.5446885,6450,8.0
1659113817.3104587,6460,10.200000762939453
1659114011.6399837,6470,11.800000190734863
1659114452.1721697,6480,0.0
1659114654.2313082,6490,1.0
1659114868.974473,6500,4.0
1659115062.2599778,6510,5.800000190734863
1659115257.1275237,6520,11.000000953674316
1659115452.3665907,6530,9.200000762939453
1659116039.2417462,6560,18.200000762939453
1659116235.7373493,6570,24.400001525878906
1659116432.1869063,6580,33.0
1659116625.6357746,6590,33.400001525878906
1659116994.0214992,6600,0.0
1659117188.445746,6610,0.6000000238418579
1659117383.061427,6620,1.4000000953674316
1659117576.6556413,6630,5.200000286102295
1659117769.884728,6640,8.600000381469727
1659117965.3250394,6650,9.800000190734863
1659118159.29824,6660,15.80000114440918
1659118353.5564084,6670,18.0
1659118547.778971,6680,18.80000114440918
1659118743.0384476,6690,23.200000762939453
1659119131.8888052,6710,24.80000114440918
1659119501.215526,6720,0.20000000298023224
1659119696.4869215,6730,1.8000000715255737
1659119891.2445831,6740,2.8000001907348633
1659120085.7775908,6750,6.800000190734863
1659120280.5373082,6760,9.600000381469727
1659120476.550574,6770,13.000000953674316
1659120672.0496187,6780,13.000000953674316
1659120865.9046493,6790,18.600000381469727
1659121059.4466543,6800,26.400001525878906
1659121253.988505,6810,24.000001907348633
1659121448.1682932,6820,30.200000762939453
1659121643.7484906,6830,31.000001907348633
1659122029.2478082,6840,0.4000000059604645
1659122222.3596313,6850,1.2000000476837158
1659122416.2142882,6860,1.8000000715255737
1659122608.676844,6870,2.6000001430511475
1659122803.0234702,6880,5.800000190734863
1659122996.5484633,6890,6.600000381469727
1659123188.8072405,6900,8.800000190734863
1659123574.7243073,6920,13.600000381469727
1659123960.5177379,6940,19.600000381469727
1659124515.2519577,6960,0.0
1659125098.0935752,6990,5.400000095367432
1659125295.1229355,7000,10.40000057220459
1659125491.736793,7010,13.600000381469727
1659125687.8753328,7020,15.80000114440918
1659125885.963455,7030,24.000001907348633
1659126083.9597566,7040,24.80000114440918
1659126280.1014414,7050,27.600000381469727
1659126475.2628944,7060,33.20000076293945
1659126672.1917062,7070,32.80000305175781
1659127096.8759742,7080,0.0
1659127294.5590293,7090,1.2000000476837158
1659127491.4559424,7100,4.200000286102295
1659127687.6299517,7110,7.000000476837158
1659128279.5888205,7140,15.80000114440918
1659128476.1976898,7150,17.400001525878906
1659128673.956653,7160,23.000001907348633
1659129069.4338622,7180,28.60000228881836
1659129265.3653128,7190,32.400001525878906
1659129667.9228983,7200,0.0
1659129863.5595481,7210,0.0
1659130060.7087367,7220,2.200000047683716
1659130257.2611845,7230,4.400000095367432
1659130453.4142663,7240,9.0
1659130649.2853308,7250,10.40000057220459
1659130845.3797681,7260,13.40000057220459
1659131240.036227,7280,19.400001525878906
1659131437.2727919,7290,22.600000381469727
1659131634.8275867,7300,26.000001907348633
1659131835.1437626,7310,27.400001525878906
1659132223.1964185,7320,0.0
1659132617.951404,7340,2.4000000953674316
1659132819.5309923,7350,6.600000381469727
1659133015.8778071,7360,13.000000953674316
1659133212.6413534,7370,14.80000114440918
1659133408.2486434,7380,17.80000114440918
1659133603.4660501,7390,18.400001525878906
1659133799.3839154,7400,26.000001907348633
1659133993.6858785,7410,29.80000114440918
1659134190.64668,7420,31.200000762939453
1659134387.9636986,7430,30.80000114440918
1659134788.2179666,7440,0.0
1659134982.8822582,7450,1.2000000476837158
1659135179.6659935,7460,2.6000001430511475
1659135373.5369828,7470,6.000000476837158
1659135761.7153757,7490,14.200000762939453
1659135957.1808438,7500,15.80000114440918
1659136150.3645544,7510,18.400001525878906
1659136346.5853074,7520,24.200000762939453
1659136542.6029382,7530,22.80000114440918
1659136738.985087,7540,27.000001907348633
1659136935.3093278,7550,30.60000228881836
1659137343.9363449,7560,0.0
1659137937.5779886,7590,3.4000000953674316
1659138134.4332347,7600,10.200000762939453
1659138527.633041,7620,13.600000381469727
1659138725.1204574,7630,18.400001525878906
1659138922.4268692,7640,17.200000762939453
1659139119.151377,7650,23.200000762939453
1659139316.846331,7660,22.600000381469727
1659139512.4038506,7670,26.80000114440918
1659140121.474706,7690,0.800000011920929
1659140318.0863357,7700,3.000000238418579
1659140515.278773,7710,5.200000286102295
1659140714.9067042,7720,8.40000057220459
1659140932.7305472,7730,9.40000057220459
1659141156.3462,7740,12.000000953674316
1659141382.6811738,7750,18.600000381469727
1659141612.9012387,7760,19.0
1659142049.4930556,7780,23.600000381469727
1659142270.0571895,7790,30.000001907348633
1659142659.0998106,7800,0.20000000298023224
1659142859.6611032,7810,0.800000011920929
1659143066.4741187,7820,3.6000001430511475
1659143272.528655,7830,6.400000095367432
1659143477.1379128,7840,6.800000190734863
1659143682.3497343,7850,11.200000762939453
1659143889.3636339,7860,15.40000057220459
1659144093.1039174,7870,18.600000381469727
1659144307.0821943,7880,22.200000762939453
1659144510.0212693,7890,28.000001907348633
1659144715.886462,7900,28.60000228881836
1659144919.176159,7910,31.400001525878906
1659145307.6128025,7920,0.4000000059604645
1659145500.4695,7930,0.800000011920929
1659145696.529473,7940,3.4000000953674316
1659145890.9304302,7950,4.800000190734863
1659146084.45835,7960,8.200000762939453
1659146289.0035691,7970,10.40000057220459
1659146484.5181599,7980,13.40000057220459
1659146682.1248798,7990,19.600000381469727
1659146880.4578407,8000,19.400001525878906
1659147264.4883292,8020,25.80000114440918
1659147456.786539,8030,22.80000114440918
1659147819.3002646,8040,0.20000000298023224
1659148013.3113706,8050,1.4000000953674316
1659148213.8118603,8060,1.8000000715255737
1659148412.0982714,8070,7.000000476837158
1659148612.6871746,8080,8.40000057220459
1659148814.0953934,8090,8.200000762939453
1659149223.3866496,8110,20.0
1659149419.5951781,8120,21.400001525878906
1659149620.6794302,8130,25.000001907348633
1659149822.4842196,8140,25.80000114440918
1659150022.267626,8150,28.000001907348633
1659150456.8118029,8160,0.20000000298023224
1659150859.1890056,8180,2.4000000953674316
1659151061.5871239,8190,3.8000001907348633
1659151261.178167,8200,6.800000190734863
1659151459.2976615,8210,7.200000286102295
1659151858.689235,8230,13.000000953674316
1659152056.2416298,8240,19.400001525878906
1659152256.5254471,8250,22.400001525878906
1659153663.6414342,8260,28.60000228881836
1659154284.0422406,8280,0.20000000298023224
1659154502.5559578,8290,0.4000000059604645
1659154708.777558,8300,1.4000000953674316
1659154925.4097629,8310,2.6000001430511475
1659155140.1739976,8320,4.200000286102295
1659155352.6005216,8330,4.400000095367432
1659155566.3812954,8340,8.40000057220459
1659155789.7532012,8350,10.800000190734863
1659156002.3215969,8360,10.0
1659156216.5668259,8370,16.200000762939453
1659156429.6250298,8380,17.0
1659156641.4653192,8390,18.400001525878906
1659157112.4394088,8400,0.0
1659157524.6150582,8420,3.6000001430511475
1659157732.8097808,8430,5.400000095367432
1659158151.7562268,8450,10.40000057220459
1659158361.549368,8460,13.000000953674316
1659158570.4929125,8470,15.80000114440918
1659158783.396635,8480,20.80000114440918
1659159200.2835224,8500,27.000001907348633
1659159411.6359475,8510,28.200000762939453
1659159808.7985907,8520,0.4000000059604645
1659160020.0728843,8530,0.4000000059604645
1659160453.7075477,8550,2.4000000953674316
1659160886.4989104,8570,9.800000190734863
1659161321.4570217,8590,13.200000762939453
1659161535.3607666,8600,20.0
1659161751.6705625,8610,22.400001525878906
1659161965.487191,8620,20.600000381469727
1659162178.6817856,8630,24.000001907348633
1659163172.5241148,8670,5.600000381469727
1659163384.0218112,8680,7.600000381469727
1659163598.0851789,8690,10.800000190734863
1659163810.7161183,8700,12.800000190734863
1659164025.4615154,8710,13.600000381469727
1659164451.4940495,8730,25.000001907348633
1659164662.540779,8740,25.600000381469727
1659164873.0607843,8750,25.600000381469727
1659165264.1183429,8760,0.0
1659165471.1812937,8770,0.4000000059604645
1659165678.4080117,8780,0.6000000238418579
1659165887.4985638,8790,0.800000011920929
1659166099.0166016,8800,2.200000047683716
1659166307.1463733,8810,3.4000000953674316
1659166513.4929385,8820,3.4000000953674316
1659166924.775232,8840,9.200000762939453
1659167130.2986696,8850,10.0
1659167335.7815847,8860,14.80000114440918
1659167543.1507049,8870,15.40000057220459
1659167919.0297678,8880,0.20000000298023224
1659168128.3057826,8890,0.4000000059604645
1659168335.516065,8900,2.200000047683716
1659168543.268525,8910,3.200000047683716
1659168751.640768,8920,5.400000095367432
1659168962.724464,8930,7.40000057220459
1659169171.7343657,8940,12.600000381469727
1659169381.4853954,8950,15.80000114440918
1659169590.80978,8960,15.600000381469727
1659169800.2999442,8970,19.600000381469727
1659170044.9793744,8980,21.80000114440918
1659170251.722962,8990,27.600000381469727
1659170629.0188599,9000,0.20000000298023224
1659171053.8497264,9020,2.0
1659171265.7580419,9030,3.8000001907348633
1659171474.9233637,9040,7.000000476837158
1659171684.275932,9050,6.600000381469727
1659171892.373744,9060,10.200000762939453
1659172101.5318391,9070,15.600000381469727
1659172311.4199562,9080,13.000000953674316
1659172519.594787,9090,18.80000114440918
1659172730.6989672,9100,25.80000114440918
1659172942.4438164,9110,25.80000114440918
1659173327.3334036,9120,0.0
1659173535.5794718,9130,1.4000000953674316
1659173953.5185204,9150,6.600000381469727
1659174165.2234235,9160,7.40000057220459
1659174375.4817767,9170,11.000000953674316
1659174584.641677,9180,13.800000190734863
1659175015.0735013,9200,16.400001525878906
1659175225.7653692,9210,24.000001907348633
1659175434.8208504,9220,22.000001907348633
1659175657.6625597,9230,28.60000228881836
1659176038.5137217,9240,0.20000000298023224
1659176247.4382489,9250,1.0
1659176667.8556182,9270,4.400000095367432
1659176878.052893,9280,7.600000381469727
1659177296.1052046,9300,9.0
1659177504.8624563,9310,17.80000114440918
1659177714.2005832,9320,18.400001525878906
1659177925.788822,9330,24.200000762939453
1659178134.3435633,9340,23.000001907348633
1659178345.1974976,9350,23.600000381469727
1659178929.7538965,9370,0.6000000238418579
1659179347.785321,9390,5.800000190734863
1659179764.8855517,9410,8.200000762939453
1659179972.2902036,9420,13.40000057220459
1659180182.7103243,9430,13.40000057220459
1659180391.9645472,9440,16.200000762939453
1659180602.0990336,9450,24.200000762939453
1659181019.8214915,9470,28.80000114440918
1659181377.3802822,9480,0.20000000298023224
1659181584.647395,9490,1.2000000476837158
1659182006.6841495,9510,3.4000000953674316
1659182220.6885085,9520,5.400000095367432
1659182431.410619,9530,10.200000762939453
1659182646.0719788,9540,11.800000190734863
1659183065.238381,9560,14.80000114440918
1659183274.8480172,9570,18.600000381469727
1659183486.2101002,9580,20.400001525878906
1659183694.930302,9590,21.400001525878906
1659184109.6482036,9600,0.20000000298023224
1659184316.849074,9610,0.800000011920929
1659184527.8183427,9620,2.0
1659184735.0104587,9630,5.200000286102295
1659184944.9653544,9640,7.40000057220459
1659185156.6544929,9650,13.000000953674316
1659185375.5250528,9660,12.000000953674316
1659185588.3692176,9670,17.200000762939453
1659186013.3913682,9690,17.80000114440918
1659186439.8834982,9710,26.80000114440918
1659186821.5090723,9720,0.20000000298023224
1659187251.4038134,9740,2.200000047683716
1659187468.3426504,9750,3.8000001907348633
1659187684.858017,9760,3.4000000953674316
1659187906.5334206,9770,7.40000057220459
1659188123.1612914,9780,10.200000762939453
1659188339.7696726,9790,14.000000953674316
1659188549.4747376,9800,16.80000114440918
1659188761.379888,9810,15.600000381469727
1659188971.7559423,9820,23.000001907348633
1659189180.5870879,9830,21.600000381469727
1659189590.2882607,9840,0.4000000059604645
1659189796.6198528,9850,0.0
1659190221.6534715,9870,2.8000001907348633
1659190431.5208855,9880,6.200000286102295
1659190642.3559706,9890,9.800000190734863
1659190851.3983037,9900,8.0
1659191063.1050081,9910,13.40000057220459
1659191276.0850232,9920,16.400001525878906
1659191698.838008,9940,19.80000114440918
1659192269.5823953,9960,0.0
1659192476.9663813,9970,0.4000000059604645
1659192890.9269104,9990,1.8000000715255737
1659193099.3749478,10000,5.200000286102295
1659193309.6379578,10010,7.600000381469727
1659193517.1781876,10020,9.800000190734863
1659193723.8462148,10030,14.40000057220459
1659193931.210929,10040,17.600000381469727
1659194144.6959445,10050,14.200000762939453
1659194559.226,10070,22.80000114440918
1659194948.8314197,10080,0.20000000298023224
1659195152.2752385,10090,0.4000000059604645
1659195570.1221836,10110,3.6000001430511475
1659195777.971663,10120,4.400000095367432
1659195985.703937,10130,8.40000057220459
1659196192.3184943,10140,10.800000190734863
1659196608.988668,10160,14.80000114440918
1659196815.8956306,10170,21.80000114440918
1659197026.9987776,10180,23.600000381469727
1659197234.5558035,10190,24.000001907348633
1659197843.7765021,10210,0.800000011920929
1659198053.115077,10220,0.800000011920929
1659198263.5014963,10230,2.6000001430511475
1659198471.3451345,10240,4.600000381469727
1659198696.1324763,10250,7.000000476837158
1659198904.471619,10260,8.0
1659199118.0792174,10270,11.200000762939453
1659199544.1416495,10290,15.40000057220459
1659199772.6569333,10300,20.600000381469727
1659199981.9695811,10310,24.000001907348633
1659200361.3310666,10320,0.0
1659200568.1796045,10330,1.2000000476837158
1659200777.9758754,10340,3.000000238418579
1659200993.4760473,10350,2.8000001907348633
1659201204.7420337,10360,6.600000381469727
1659201417.2410882,10370,6.600000381469727
1659201628.2067778,10380,10.40000057220459
1659201844.999465,10390,13.600000381469727
1659202058.278378,10400,14.200000762939453
1659202273.064128,10410,17.600000381469727
1659202488.1928122,10420,23.400001525878906
1659202702.1056664,10430,18.400001525878906
1659203122.3352785,10440,0.0
1659203332.275154,10450,0.4000000059604645
1659203756.3417292,10470,5.0
1659203966.8877468,10480,5.200000286102295
1659204182.0797079,10490,8.800000190734863
1659204392.2254412,10500,10.600000381469727
1659204601.9461665,10510,13.000000953674316
1659204815.0270119,10520,14.80000114440918
1659205237.565038,10540,23.400001525878906
1659205449.051866,10550,24.600000381469727
1659205839.0895886,10560,0.20000000298023224
1659206046.0488427,10570,1.0
1659206255.018738,10580,1.2000000476837158
1659207109.303051,10620,12.000000953674316
1659207319.589035,10630,11.600000381469727
1659207529.8179188,10640,15.600000381469727
1659207743.237961,10650,19.600000381469727
1659207953.3447244,10660,21.80000114440918
1659208164.8715425,10670,22.400001525878906
1659208564.754861,10680,0.0
1659208773.619391,10690,1.0
1659208984.6363692,10700,1.600000023841858
1659209195.5729616,10710,1.8000000715255737
1659209410.154389,10720,5.400000095367432
1659209621.6849282,10730,7.40000057220459
1659209831.262411,10740,9.600000381469727
1659210042.2445748,10750,11.600000381469727
1659210254.8418784,10760,15.40000057220459
1659210467.4605975,10770,16.200000762939453
1659210678.244885,10780,18.400001525878906
1659210889.369096,10790,21.400001525878906
1659211292.9377487,10800,0.4000000059604645
1659211503.517086,10810,0.20000000298023224
1659211713.2110684,10820,1.2000000476837158
1659211925.991133,10830,2.4000000953674316
1659212138.1948538,10840,3.6000001430511475
1659212346.7922735,10850,7.000000476837158
1659212556.459643,10860,5.200000286102295
1659212993.5394819,10880,13.600000381469727
1659213444.5646553,10900,20.200000762939453
1659213652.4747066,10910,18.80000114440918
1659214059.8917449,10920,0.20000000298023224
1659214271.7825809,10930,0.4000000059604645
1659214485.210502,10940,1.0
1659214913.482229,10960,4.0
1659215343.5591638,10980,8.0
1659215559.5320525,10990,12.000000953674316
1659215774.088927,11000,11.200000762939453
1659215984.7125742,11010,17.400001525878906
1659216413.9096937,11030,16.0
1659216814.514247,11040,0.20000000298023224
1659217028.9288614,11050,0.6000000238418579
1659217236.7704258,11060,0.800000011920929
1659217450.9045181,11070,1.600000023841858
1659217873.3056502,11090,6.200000286102295
1659218094.8324382,11100,9.800000190734863
1659218303.5698178,11110,10.0
1659218514.5666564,11120,17.0
1659218945.7999697,11140,20.200000762939453
1659219150.8911598,11150,25.600000381469727
1659219552.4882154,11160,0.20000000298023224
1659220186.8531325,11190,2.0
1659220399.0165424,11200,6.400000095367432
1659220607.9906514,11210,6.000000476837158
1659220818.6967309,11220,8.0
1659221029.9370854,11230,12.600000381469727
1659221244.2487695,11240,10.600000381469727
1659221455.3190966,11250,18.0
1659221667.0398364,11260,19.200000762939453
1659221878.7968128,11270,24.400001525878906
1659222230.9318082,11280,0.0
1659222440.6477175,11290,0.4000000059604645
1659222651.8907876,11300,1.0
1659222867.1921606,11310,1.8000000715255737
1659223292.5870888,11330,4.0
1659223505.3064797,11340,10.600000381469727
1659223716.3736868,11350,11.000000953674316
1659224142.4343321,11370,18.0
1659224353.1974878,11380,23.600000381469727
1659224566.7203383,11390,23.600000381469727
1659224973.6004353,11400,0.0
1659225183.2676172,11410,0.20000000298023224
1659225390.8353126,11420,1.0
1659225603.8911977,11430,1.2000000476837158
1659225814.8457527,11440,4.400000095367432
1659226023.951794,11450,7.200000286102295
1659226233.7334065,11460,8.40000057220459
1659226441.3230815,11470,8.600000381469727
1659226864.1830692,11490,16.600000381469727
1659227073.3621066,11500,13.800000190734863
1659227281.7181184,11510,18.200000762939453
1659227686.2298036,11520,0.0
1659227893.3944633,11530,0.4000000059604645
1659228108.380905,11540,1.2000000476837158
1659228325.139665,11550,2.200000047683716
1659228538.8462548,11560,5.0
1659228756.852173,11570,7.800000190734863
1659228978.2144225,11580,7.40000057220459
1659229190.1187682,11590,12.40000057220459
1659229400.796832,11600,13.40000057220459
1659229616.026493,11610,15.80000114440918
1659229831.0683877,11620,21.000001907348633
1659230429.5660071,11640,0.0
1659230653.8656223,11650,0.20000000298023224
1659230863.6412416,11660,1.0
1659231087.4518428,11670,1.0
1659231308.8142412,11680,0.800000011920929
1659231529.7870877,11690,3.4000000953674316
1659231743.414036,11700,3.000000238418579
1659232592.2640052,11740,11.000000953674316
1659232803.031289,11750,10.600000381469727
1659233198.1133199,11760,0.0
1659233406.1143465,11770,0.6000000238418579
1659233828.801377,11790,1.600000023841858
1659234041.8468318,11800,3.6000001430511475
1659234254.061059,11810,6.800000190734863
1659234465.78685,11820,10.600000381469727
1659234677.9983609,11830,9.0
1659235104.5907125,11850,13.40000057220459
1659235316.3708827,11860,20.400001525878906
1659235529.053472,11870,20.0
1659235911.1347694,11880,0.20000000298023224
1659236118.8353362,11890,0.800000011920929
1659236326.3706057,11900,0.800000011920929
1659236536.1882749,11910,2.0
1659236745.175759,11920,2.6000001430511475
1659236955.1196144,11930,5.200000286102295
1659237162.8545675,11940,12.000000953674316
1659237376.038333,11950,9.600000381469727
1659237585.0295346,11960,13.200000762939453
1659237794.2441607,11970,15.600000381469727
1659238002.6406863,11980,17.600000381469727
1659238214.586263,11990,22.200000762939453


==> Figure/exp/rebuttal/CL_methods/run-ImageNet_v2_resnet50_lr0.1_BS256_epoch12000_MIR-tag-val_acc1.csv <==
Wall time,Step,Value
1658984834.0946193,0,16.600000381469727
1658985045.1955884,10,31.60000228881836
1658985475.4885657,30,65.60000610351562
1658985898.5601852,50,73.0
1658986109.2437203,60,77.20000457763672
1658986320.532339,70,80.4000015258789
1658986531.8884494,80,81.00000762939453
1658986744.7465153,90,81.20000457763672
1658986954.6350567,100,84.80000305175781
1658987169.0923023,110,88.60000610351562
1658987541.0564916,120,43.80000305175781
1658987780.6878688,130,31.80000114440918
1658988020.583697,140,42.60000228881836
1658988259.6070118,150,48.80000305175781
1658988501.3288352,160,54.60000228881836
1658988740.0237732,170,65.20000457763672
1658988979.1766534,180,68.20000457763672
1658989218.973535,190,68.80000305175781
1658989457.838596,200,72.20000457763672
1658989695.2661622,210,71.20000457763672
1658989939.2002792,220,74.60000610351562
1658990178.6179845,230,76.4000015258789
1658990632.1966915,240,52.20000076293945
1658990866.459323,250,22.80000114440918
1658991342.4870267,270,41.80000305175781
1658992052.3334682,300,56.60000228881836
1658992291.0363865,310,54.000003814697266
1658992527.4456775,320,62.400001525878906
1658992763.2196386,330,63.400001525878906
1658992997.591204,340,63.80000305175781
1658993621.699755,360,52.400001525878906
1658993862.1965928,370,20.400001525878906
1658994100.7369933,380,31.000001907348633
1658994341.870561,390,34.80000305175781
1658994581.64598,400,44.60000228881836
1658995068.3197026,420,50.400001525878906
1658995317.1211417,430,54.60000228881836
1658995564.8368254,440,57.20000457763672
1658995814.4625347,450,66.60000610351562
1658996062.24816,460,66.20000457763672
1658996309.253242,470,61.20000457763672
1658997007.182595,490,27.000001907348633
1658997251.6713796,500,31.400001525878906
1658997733.2911162,520,45.60000228881836
1658997974.2400885,530,50.60000228881836
1658998215.1754844,540,53.000003814697266
1658998454.7314422,550,59.400001525878906
1658998693.2551286,560,62.60000228881836
1658998933.0404596,570,65.20000457763672
1658999415.3644235,590,68.60000610351562
1658999878.979256,600,54.000003814697266
1659000116.179134,610,16.200000762939453
1659000355.3154154,620,24.80000114440918
1659000595.3279545,630,33.0
1659000834.3447988,640,41.20000076293945
1659001074.4564083,650,43.400001525878906
1659001314.611135,660,51.80000305175781
1659001554.771677,670,54.20000076293945
1659001796.751342,680,55.000003814697266
1659002036.8575888,690,59.20000457763672
1659002515.1744673,710,65.20000457763672
1659002963.374958,720,55.60000228881836
1659003206.2949085,730,18.80000114440918
1659003445.4993086,740,33.400001525878906
1659003686.5176835,750,37.0
1659003926.858208,760,36.60000228881836
1659004166.125929,770,47.80000305175781
1659004406.9052026,780,54.80000305175781
1659004650.5154777,790,59.60000228881836
1659005134.8497627,810,65.80000305175781
1659005378.0538177,820,67.0
1659006076.886521,840,59.80000305175781
1659006317.4810755,850,10.200000762939453
1659006561.7456446,860,23.80000114440918
1659006804.791485,870,31.60000228881836
1659007046.158029,880,30.60000228881836
1659007293.278064,890,43.60000228881836
1659007776.9315886,910,54.400001525878906
1659008019.1184995,920,53.000003814697266
1659008261.8543272,930,58.60000228881836
1659008501.5917726,940,58.80000305175781
1659008740.2115753,950,59.80000305175781
1659009175.000248,960,53.000003814697266
1659009411.6472535,970,24.600000381469727
1659009888.9111736,990,34.20000076293945
1659010127.996113,1000,41.80000305175781
1659010367.7313733,1010,39.20000076293945
1659010607.2334647,1020,55.80000305175781
1659010846.8595674,1030,56.80000305175781
1659011086.737467,1040,57.60000228881836
1659011329.028922,1050,59.80000305175781
1659011569.302153,1060,64.60000610351562
1659012246.3061097,1080,54.400001525878906
1659012485.4134023,1090,19.200000762939453
1659012724.8692367,1100,36.20000076293945
1659012965.1274939,1110,40.20000076293945
1659013206.6645188,1120,46.000003814697266
1659013448.6456566,1130,46.400001525878906
1659013688.6996167,1140,58.000003814697266
1659013928.904502,1150,56.400001525878906
1659014169.3513553,1160,63.000003814697266
1659014409.8468943,1170,65.4000015258789
1659014650.2927115,1180,64.80000305175781
1659014891.895957,1190,67.0
1659015363.2786036,1200,55.20000076293945
1659015603.5978165,1210,25.000001907348633
1659015845.7859945,1220,32.20000076293945
1659016084.3903182,1230,45.80000305175781
1659016325.2979982,1240,48.60000228881836
1659016566.6299138,1250,48.000003814697266
1659016809.530053,1260,55.60000228881836
1659017049.3628707,1270,58.400001525878906
1659017532.0072324,1290,63.80000305175781
1659017771.0249038,1300,64.80000305175781
1659018726.4343562,1330,29.000001907348633
1659018964.4223788,1340,36.20000076293945
1659019453.956905,1360,46.000003814697266
1659019696.4919941,1370,50.80000305175781
1659020179.9651768,1390,58.20000457763672
1659020656.5201402,1410,58.60000228881836
1659020896.9172456,1420,65.60000610351562
1659021138.0730896,1430,65.60000610351562
1659021558.074097,1440,58.60000228881836
1659021795.2934976,1450,23.600000381469727
1659022032.813474,1460,42.20000076293945
1659022513.21581,1480,51.400001525878906
1659022754.1798267,1490,56.20000076293945
1659022993.7775204,1500,53.80000305175781
1659023233.677788,1510,56.20000076293945
1659023716.1154916,1530,67.0
1659023959.168254,1540,64.20000457763672
1659024207.9703364,1550,67.4000015258789
1659024629.457434,1560,60.80000305175781
1659024868.4674006,1570,26.80000114440918
1659025109.0291228,1580,37.400001525878906
1659025354.116697,1590,45.60000228881836
1659025838.4263036,1610,52.80000305175781
1659026082.4457257,1620,57.000003814697266
1659026562.9753282,1640,64.60000610351562
1659026802.7250814,1650,63.400001525878906
1659027283.9399025,1670,68.80000305175781
1659027724.59972,1680,63.60000228881836
1659027962.7715824,1690,29.60000228881836
1659028443.6927586,1710,48.20000076293945
1659028686.297877,1720,51.000003814697266
1659028929.0821779,1730,57.60000228881836
1659029411.4291515,1750,58.80000305175781
1659029652.7808645,1760,63.400001525878906
1659029900.03074,1770,69.0
1659030142.364745,1780,67.20000457763672
1659030824.0465908,1800,62.60000228881836
1659031063.9711998,1810,21.000001907348633
1659031304.2896051,1820,48.60000228881836
1659031543.0667663,1830,42.60000228881836
1659031784.2312133,1840,54.400001525878906
1659032024.748695,1850,53.000003814697266
1659032266.6051755,1860,64.80000305175781
1659032509.2720733,1870,61.80000305175781
1659032749.7894342,1880,60.000003814697266
1659033237.1263108,1900,67.80000305175781
1659033479.3255017,1910,68.20000457763672
1659034380.482774,1940,42.80000305175781
1659035340.8746126,1980,58.20000457763672
1659035582.588557,1990,59.000003814697266
1659036065.3259292,2010,63.000003814697266
1659036309.6366327,2020,65.0
1659036551.6966257,2030,65.60000610351562
1659037222.7934952,2050,26.600000381469727
1659037463.8028324,2060,43.000003814697266
1659037703.4485493,2070,41.000003814697266
1659037946.5863895,2080,45.60000228881836
1659038189.581998,2090,52.20000076293945
1659038911.5291865,2120,63.80000305175781
1659039150.924706,2130,59.000003814697266
1659039391.6357188,2140,66.20000457763672
1659039632.2508125,2150,68.60000610351562
1659040045.391559,2160,60.80000305175781
1659040284.2666502,2170,27.200000762939453
1659040524.417543,2180,39.60000228881836
1659040763.103794,2190,48.20000076293945
1659041003.4372666,2200,50.60000228881836
1659041244.5754309,2210,56.60000228881836
1659041485.3895822,2220,62.000003814697266
1659041726.9482079,2230,58.60000228881836
1659042208.109977,2250,63.400001525878906
1659042449.6128273,2260,63.400001525878906
1659042691.0331051,2270,66.60000610351562
1659043336.9903219,2290,28.400001525878906
1659043579.1289513,2300,36.80000305175781
1659043821.791555,2310,44.60000228881836
1659044064.419554,2320,50.60000228881836
1659044306.643053,2330,51.80000305175781
1659044549.1095197,2340,55.80000305175781
1659044790.926719,2350,59.400001525878906
1659045276.753451,2370,60.000003814697266
1659045520.42067,2380,64.0
1659046216.536837,2400,59.20000457763672
1659046456.6571927,2410,31.200000762939453
1659046699.475448,2420,45.60000228881836
1659047185.1637735,2440,51.20000076293945
1659047428.0707676,2450,50.80000305175781
1659047670.7212317,2460,58.400001525878906
1659047912.2942472,2470,54.20000076293945
1659048156.1329064,2480,63.400001525878906
1659048397.8503761,2490,66.4000015258789
1659048640.920059,2500,68.0
1659048884.945332,2510,64.60000610351562
1659049304.5519657,2520,60.20000457763672
1659049546.6542532,2530,33.60000228881836
1659049787.5981297,2540,45.400001525878906
1659050037.0152369,2550,46.80000305175781
1659050280.9062994,2560,49.000003814697266
1659050767.7680101,2580,53.400001525878906
1659051010.927135,2590,58.80000305175781
1659051253.2689369,2600,62.60000228881836
1659051495.643584,2610,65.4000015258789
1659051981.0213258,2630,66.0
1659052392.916196,2640,61.80000305175781
1659052640.1492858,2650,32.0
1659053136.0815644,2670,50.20000076293945
1659053624.9217114,2690,54.20000076293945
1659054113.4381719,2710,61.80000305175781
1659054357.6030438,2720,58.60000228881836
1659054599.7755442,2730,63.000003814697266
1659054842.8240674,2740,65.60000610351562
1659055085.3123302,2750,63.000003814697266
1659055768.8533602,2770,27.400001525878906
1659056011.5957487,2780,38.400001525878906
1659056253.887744,2790,44.000003814697266
1659056499.4147809,2800,46.400001525878906
1659056746.3138616,2810,53.20000076293945
1659056989.812279,2820,53.400001525878906
1659057233.9340925,2830,60.80000305175781
1659057478.9920661,2840,57.60000228881836
1659058865.6243594,2890,36.80000305175781
1659059341.100284,2910,49.20000076293945
1659059579.9578364,2920,49.400001525878906
1659060056.4898837,2940,56.400001525878906
1659060294.837002,2950,60.000003814697266
1659060534.07652,2960,60.80000305175781
1659060773.6178691,2970,62.000003814697266
1659061014.2508304,2980,64.0
1659061254.473062,2990,63.60000228881836
1659061661.8351157,3000,62.60000228881836
1659061906.5881698,3010,33.400001525878906
1659062152.8401618,3020,39.80000305175781
1659062400.0297143,3030,42.20000076293945
1659062647.8309414,3040,50.000003814697266
1659063381.2212899,3070,56.80000305175781
1659063626.063033,3080,59.000003814697266
1659063870.8929994,3090,62.400001525878906
1659064115.1411307,3100,63.80000305175781
1659064360.3154466,3110,67.4000015258789
1659065045.7920706,3130,32.0
1659065290.754633,3140,42.80000305175781
1659065536.4203944,3150,43.60000228881836
1659065783.1134877,3160,45.60000228881836
1659066029.110667,3170,50.000003814697266
1659066271.1670947,3180,53.000003814697266
1659066514.9468706,3190,56.000003814697266
1659066756.8754914,3200,62.400001525878906
1659067002.8614225,3210,63.000003814697266
1659067247.0789785,3220,63.20000457763672
1659067490.55092,3230,60.000003814697266
1659067961.6115265,3240,56.80000305175781
1659068202.3032942,3250,30.60000228881836
1659068443.9934494,3260,42.400001525878906
1659068685.8158958,3270,51.400001525878906
1659068929.188565,3280,44.000003814697266
1659069414.9532392,3300,53.400001525878906
1659069656.150745,3310,51.60000228881836
1659070145.9025073,3330,57.400001525878906
1659070632.3420575,3350,61.20000457763672
1659071313.4809659,3370,27.600000381469727
1659071554.936572,3380,42.20000076293945
1659071795.7460124,3390,48.60000228881836
1659072038.4448829,3400,49.400001525878906
1659072283.2171128,3410,57.20000457763672
1659072522.179374,3420,56.60000228881836
1659072763.0243075,3430,55.20000076293945
1659073006.0343366,3440,61.400001525878906
1659073247.4536543,3450,59.80000305175781
1659073488.0169513,3460,59.20000457763672
1659073729.212101,3470,61.60000228881836
1659074172.7668498,3480,60.20000457763672
1659074415.6909328,3490,30.000001907348633
1659074659.1749527,3500,42.60000228881836
1659074903.7588785,3510,44.400001525878906
1659075148.036939,3520,48.80000305175781
1659075391.6782858,3530,52.400001525878906
1659075638.681448,3540,53.400001525878906
1659075886.156553,3550,58.60000228881836
1659076130.8563728,3560,57.400001525878906
1659076374.541658,3570,60.20000457763672
1659076621.9686272,3580,57.80000305175781
1659076872.3227668,3590,62.80000305175781
1659077295.2742484,3600,58.20000457763672
1659077536.704643,3610,31.80000114440918
1659077781.0186107,3620,43.80000305175781
1659078026.3833306,3630,46.400001525878906
1659078269.9628737,3640,48.80000305175781
1659078514.299619,3650,53.60000228881836
1659078758.5624452,3660,55.20000076293945
1659079003.8515058,3670,60.60000228881836
1659079246.5405295,3680,56.20000076293945
1659079739.1849484,3700,64.0
1659079986.6273794,3710,61.60000228881836
1659080636.0319464,3730,21.000001907348633
1659080879.3576016,3740,38.0
1659081123.208589,3750,42.000003814697266
1659081368.129319,3760,50.000003814697266
1659081611.1980152,3770,53.000003814697266
1659081853.173759,3780,53.000003814697266
1659082097.399917,3790,54.60000228881836
1659082587.1018667,3810,54.60000228881836
1659082832.0064871,3820,59.60000228881836
1659083538.5806522,3840,55.60000228881836
1659083780.388659,3850,31.80000114440918
1659084025.3337688,3860,39.80000305175781
1659084268.0753322,3870,48.400001525878906
1659084513.97369,3880,52.60000228881836
1659085002.6929805,3900,54.20000076293945
1659085246.967011,3910,53.80000305175781
1659085489.8793502,3920,56.400001525878906
1659085734.3333747,3930,59.80000305175781
1659086221.9515498,3950,59.60000228881836
1659086636.3721325,3960,60.000003814697266
1659086881.4541502,3970,24.80000114440918
1659087124.7697167,3980,40.0
1659087367.7068627,3990,46.60000228881836
1659087856.3261468,4010,52.400001525878906
1659088102.081187,4020,58.000003814697266
1659088346.6706934,4030,55.20000076293945
1659088838.0342119,4050,61.60000228881836
1659089084.4896443,4060,61.20000457763672
1659089813.5401306,4080,58.60000228881836
1659090304.8550227,4100,40.60000228881836
1659090546.1059215,4110,49.20000076293945
1659090789.04014,4120,50.60000228881836
1659091276.8512363,4140,51.000003814697266
1659091522.638064,4150,56.000003814697266
1659091766.161682,4160,58.400001525878906
1659092255.6223383,4180,61.80000305175781
1659092499.1383524,4190,59.400001525878906
1659092915.1019738,4200,55.400001525878906
1659093157.960583,4210,23.400001525878906
1659093398.7530503,4220,37.20000076293945
1659093641.4599488,4230,42.20000076293945
1659093883.4831815,4240,45.20000076293945
1659094374.9083874,4260,53.400001525878906
1659094860.480539,4280,61.20000457763672
1659095346.6656446,4300,58.80000305175781
1659096022.3134055,4320,56.400001525878906
1659096761.4671018,4350,41.000003814697266
1659097004.9204772,4360,43.80000305175781
1659097493.7701259,4380,54.400001525878906
1659097740.672318,4390,53.400001525878906
1659097990.0975542,4400,57.000003814697266
1659098237.73672,4410,61.20000457763672
1659098486.6723495,4420,57.000003814697266
1659099161.4618626,4440,54.80000305175781
1659099404.777969,4450,18.400001525878906
1659099651.6409838,4460,33.400001525878906
1659099898.541259,4470,41.20000076293945
1659100145.9694529,4480,43.60000228881836
1659100390.349404,4490,48.60000228881836
1659100637.2132273,4500,47.400001525878906
1659100886.5287762,4510,56.80000305175781
1659101136.048246,4520,53.400001525878906
1659101381.3790846,4530,56.80000305175781
1659101627.8411307,4540,62.000003814697266
1659101874.0160873,4550,59.000003814697266
1659102542.273871,4570,28.400001525878906
1659102787.2810574,4580,41.000003814697266
1659103032.1906714,4590,44.80000305175781
1659103276.499816,4600,48.60000228881836
1659103521.2072566,4610,45.80000305175781
1659103775.1947062,4620,49.60000228881836
1659104021.8720355,4630,55.000003814697266
1659104269.4165983,4640,59.60000228881836
1659104515.9688077,4650,60.000003814697266
1659104760.004309,4660,56.400001525878906
1659105004.5355585,4670,62.80000305175781
1659105430.0181146,4680,56.60000228881836
1659105672.291078,4690,19.80000114440918
1659105915.3840795,4700,37.400001525878906
1659106158.1026578,4710,34.0
1659106403.4991276,4720,45.80000305175781
1659106648.1175623,4730,50.400001525878906
1659106892.3728423,4740,51.400001525878906
1659107136.017291,4750,52.000003814697266
1659107623.4469686,4770,57.400001525878906
1659107867.3087714,4780,58.60000228881836
1659109051.7076545,4820,37.60000228881836
1659109294.2835853,4830,42.000003814697266
1659109538.62767,4840,43.400001525878906
1659109781.5309517,4850,43.400001525878906
1659110024.4532793,4860,50.20000076293945
1659110266.7408166,4870,49.80000305175781
1659110509.1279085,4880,48.60000228881836
1659110752.8137395,4890,58.400001525878906
1659111240.5354314,4910,62.20000457763672
1659111673.2201288,4920,57.000003814697266
1659111911.5725617,4930,24.000001907348633
1659112638.7612789,4960,47.60000228881836
1659112883.4564395,4970,50.60000228881836
1659113363.5381072,4990,56.60000228881836
1659114088.243086,5020,63.000003814697266
1659114330.0766535,5030,59.80000305175781
1659114807.292584,5040,55.20000076293945
1659115051.629071,5050,20.600000381469727
1659115295.7042196,5060,33.20000076293945
1659115539.3210888,5070,38.400001525878906
1659115783.2610965,5080,50.80000305175781
1659116028.8461502,5090,48.60000228881836
1659116274.1676488,5100,54.400001525878906
1659116519.1398988,5110,56.400001525878906
1659116764.51965,5120,52.20000076293945
1659117256.1312528,5140,59.60000228881836
1659117500.7175918,5150,59.60000228881836
1659117926.3941545,5160,57.000003814697266
1659118165.734372,5170,25.000001907348633
1659118404.6482491,5180,36.20000076293945
1659118643.9595108,5190,39.60000228881836
1659118884.67313,5200,43.20000076293945
1659119363.6128888,5220,47.400001525878906
1659119607.9520137,5230,52.80000305175781
1659119846.5509162,5240,55.000003814697266
1659120084.9354684,5250,56.60000228881836
1659121739.4535022,5310,35.80000305175781
1659122230.8682003,5330,51.80000305175781
1659122474.3517141,5340,49.80000305175781
1659122716.8287055,5350,50.000003814697266
1659122962.4618802,5360,57.60000228881836
1659123207.161759,5370,57.400001525878906
1659123449.2606363,5380,55.80000305175781
1659123693.926112,5390,56.80000305175781
1659124171.7191815,5400,52.60000228881836
1659124412.9940698,5410,22.600000381469727
1659124657.7457302,5420,40.0
1659124904.6719494,5430,34.0
1659125148.48717,5440,44.80000305175781
1659125394.669466,5450,44.000003814697266
1659125639.2057393,5460,48.60000228881836
1659125884.152975,5470,50.60000228881836
1659126128.026186,5480,49.400001525878906
1659126373.7258132,5490,52.80000305175781
1659126870.9690077,5510,56.20000076293945
1659127356.155643,5520,50.60000228881836
1659127597.3106928,5530,22.80000114440918
1659128079.6874247,5550,32.0
1659128325.535315,5560,42.60000228881836
1659128573.4555662,5570,47.80000305175781
1659128820.747253,5580,48.80000305175781
1659129066.1890092,5590,45.20000076293945
1659129308.6922655,5600,48.20000076293945
1659129549.717835,5610,56.400001525878906
1659129789.746072,5620,56.400001525878906
1659130030.4194953,5630,54.60000228881836
1659130445.1898882,5640,53.000003814697266
1659130684.2145402,5650,23.200000762939453
1659130925.3754854,5660,31.80000114440918
1659131165.8263352,5670,40.20000076293945
1659131406.9258237,5680,40.400001525878906
1659131647.7845361,5690,41.20000076293945
1659131887.8297276,5700,48.60000228881836
1659132129.333427,5710,53.80000305175781
1659132369.2833953,5720,51.80000305175781
1659132611.9738636,5730,55.000003814697266
1659132853.6264923,5740,54.400001525878906
1659133556.4883804,5760,56.400001525878906
1659133801.15011,5770,22.200000762939453
1659134045.2264588,5780,40.400001525878906
1659134289.2935574,5790,41.20000076293945
1659134533.8087778,5800,43.60000228881836
1659134779.1675107,5810,44.60000228881836
1659135024.2653184,5820,44.80000305175781
1659135269.6452007,5830,49.60000228881836
1659135517.4101014,5840,55.400001525878906
1659135764.5510302,5850,53.80000305175781
1659136011.7990978,5860,55.000003814697266
1659136260.0531394,5870,57.20000457763672
1659136677.278978,5880,55.400001525878906
1659136931.9971528,5890,25.400001525878906
1659137437.5443683,5910,37.0
1659137692.013387,5920,45.400001525878906
1659137945.2880466,5930,42.400001525878906
1659138451.9408798,5950,51.000003814697266
1659138701.5307503,5960,48.20000076293945
1659138950.2583976,5970,55.400001525878906
1659139199.2503638,5980,57.000003814697266
1659139444.603528,5990,58.20000457763672
1659139834.730325,6000,50.80000305175781
1659140080.6170475,6010,24.200000762939453
1659140325.5677018,6020,35.80000305175781
1659140573.3348863,6030,37.0
1659140831.8623266,6040,40.80000305175781
1659141107.446931,6050,41.20000076293945
1659141392.576255,6060,44.80000305175781
1659141939.2182815,6080,49.400001525878906
1659142479.56099,6100,54.000003814697266
1659142738.3224125,6110,53.60000228881836
1659143190.5802848,6120,55.80000305175781
1659143946.9124458,6150,39.20000076293945
1659144957.014977,6190,53.80000305175781
1659145207.5561807,6200,52.000003814697266
1659145455.8324473,6210,53.60000228881836
1659145709.5905366,6220,53.400001525878906
1659145959.3831708,6230,55.80000305175781
1659146400.169709,6240,51.80000305175781
1659146651.9803069,6250,20.400001525878906
1659146904.83309,6260,27.200000762939453
1659147661.670831,6290,38.60000228881836
1659147908.032076,6300,46.400001525878906
1659148161.1949143,6310,44.20000076293945
1659148411.2079418,6320,50.400001525878906
1659148913.0049064,6340,53.400001525878906
1659149167.6181552,6350,54.000003814697266
1659149615.0803967,6360,45.60000228881836
1659150106.4435306,6380,34.60000228881836
1659150357.1092389,6390,39.400001525878906
1659150600.0182822,6400,43.000003814697266
1659150843.9879699,6410,42.80000305175781
1659151089.677396,6420,46.400001525878906
1659151336.5170329,6430,51.000003814697266
1659151582.6203043,6440,48.20000076293945
1659151829.1519914,6450,53.60000228881836
1659152071.398389,6460,57.60000228881836
1659152315.8473654,6470,53.80000305175781
1659152772.5676503,6480,49.80000305175781
1659153020.218495,6490,23.400001525878906
1659153269.7345908,6500,34.60000228881836
1659153519.5083606,6510,39.60000228881836
1659153772.4080482,6520,36.60000228881836
1659154018.0081513,6530,40.400001525878906
1659154769.71705,6560,58.60000228881836
1659155024.8748827,6570,51.400001525878906
1659155278.4951043,6580,54.80000305175781
1659155528.6432564,6590,56.80000305175781
1659155980.1154993,6600,49.000003814697266
1659156229.9140377,6610,23.400001525878906
1659156480.2320123,6620,32.0
1659156733.1964417,6630,34.400001525878906
1659156982.0455565,6640,43.20000076293945
1659157236.5177038,6650,45.400001525878906
1659160500.7277813,6660,42.400001525878906
1659160766.3316967,6670,47.400001525878906
1659161031.9680035,6680,49.000003814697266
1659161297.139132,6690,53.80000305175781
1659161824.0125215,6710,51.20000076293945
1659162289.5224812,6720,52.60000228881836
1659162551.360988,6730,27.200000762939453
1659162809.6723676,6740,27.200000762939453
1659163069.8635926,6750,37.0
1659163330.3608189,6760,42.60000228881836
1659163597.8670533,6770,42.20000076293945
1659163860.3619537,6780,43.400001525878906
1659164124.8025768,6790,50.20000076293945
1659164391.9648912,6800,48.60000228881836
1659164655.3009586,6810,47.60000228881836
1659164913.9731307,6820,51.80000305175781
1659165178.8422341,6830,55.400001525878906
1659165623.9394374,6840,51.400001525878906
1659165887.0219364,6850,22.80000114440918
1659166150.8907537,6860,32.0
1659166410.5774224,6870,32.20000076293945
1659166668.8904788,6880,45.60000228881836
1659166927.8041856,6890,40.0
1659167184.5622106,6900,46.80000305175781
1659167699.522604,6920,51.80000305175781
1659168218.95502,6940,52.80000305175781
1659168913.9924989,6960,52.000003814697266
1659169696.9100456,6990,35.20000076293945
1659169962.0577416,7000,40.400001525878906
1659170222.974909,7010,44.400001525878906
1659170483.9599092,7020,45.80000305175781
1659170741.1825163,7030,48.000003814697266
1659170998.309604,7040,50.000003814697266
1659171260.1748908,7050,53.80000305175781
1659171517.2477024,7060,51.80000305175781
1659171774.7930086,7070,54.000003814697266
1659172225.0455875,7080,50.20000076293945
1659172485.1703763,7090,24.600000381469727
1659172744.4464839,7100,29.60000228881836
1659173001.1864686,7110,38.400001525878906
1659173778.0509143,7140,48.60000228881836
1659174039.2464635,7150,46.000003814697266
1659174301.1275737,7160,52.000003814697266
1659174826.670291,7180,54.80000305175781
1659175090.7308848,7190,52.80000305175781
1659175543.2305355,7200,48.000003814697266
1659175803.7876995,7210,20.400001525878906
1659176061.1376276,7220,29.200000762939453
1659176317.8925514,7230,31.80000114440918
1659176578.8959336,7240,37.80000305175781
1659176840.6582656,7250,40.60000228881836
1659177099.529487,7260,43.000003814697266
1659177627.5503714,7280,51.60000228881836
1659177890.974464,7290,49.400001525878906
1659178154.0938516,7300,51.20000076293945
1659178417.0486693,7310,50.400001525878906
1659178899.3875828,7320,51.20000076293945
1659179419.3126302,7340,27.400001525878906
1659179680.1869445,7350,42.20000076293945
1659179939.3782158,7360,37.400001525878906
1659180198.454334,7370,42.80000305175781
1659180455.6570716,7380,46.20000076293945
1659180715.2987788,7390,46.400001525878906
1659180973.3287103,7400,46.60000228881836
1659181236.0286674,7410,50.80000305175781
1659181499.7106245,7420,49.80000305175781
1659181764.7682376,7430,54.20000076293945
1659182220.1096857,7440,48.80000305175781
1659182483.2624273,7450,22.600000381469727
1659182752.4897847,7460,30.400001525878906
1659183012.5773947,7470,34.20000076293945
1659183531.714048,7490,43.400001525878906
1659183790.3959162,7500,46.20000076293945
1659184048.2001882,7510,44.80000305175781
1659184307.9454713,7520,52.400001525878906
1659184568.725735,7530,52.20000076293945
1659184828.540797,7540,55.60000228881836
1659185090.2265127,7550,52.60000228881836
1659185558.3060935,7560,47.400001525878906
1659186340.8070524,7590,38.0
1659186600.1650372,7600,39.60000228881836
1659187121.02256,7620,43.20000076293945
1659187382.6193287,7630,45.80000305175781
1659187640.463871,7640,48.60000228881836
1659187903.6968799,7650,49.400001525878906
1659188164.1677635,7660,48.20000076293945
1659188423.8254936,7670,51.400001525878906
1659189125.9360597,7690,22.80000114440918
1659189391.85961,7700,36.60000228881836
1659189651.9753299,7710,37.0
1659189913.182691,7720,42.60000228881836
1659190175.8752928,7730,38.80000305175781
1659190437.3911915,7740,44.000003814697266
1659190699.7437644,7750,41.80000305175781
1659190964.649173,7760,48.000003814697266
1659191494.141999,7780,54.20000076293945
1659191762.499942,7790,52.20000076293945
1659192202.0511508,7800,48.000003814697266
1659192463.340375,7810,24.80000114440918
1659192722.553313,7820,38.0
1659192984.0567162,7830,39.400001525878906
1659193244.723872,7840,37.60000228881836
1659193501.9613826,7850,41.80000305175781
1659193758.505234,7860,43.60000228881836
1659194022.2237263,7870,46.000003814697266
1659194282.8046243,7880,47.20000076293945
1659194541.9564636,7890,48.20000076293945
1659194804.6258097,7900,51.000003814697266
1659195062.2901206,7910,53.000003814697266
1659195516.61821,7920,48.000003814697266
1659195770.256879,7930,21.400001525878906
1659196024.382569,7940,29.200000762939453
1659196277.914919,7950,29.400001525878906
1659196534.155555,7960,34.400001525878906
1659196789.2668872,7970,39.20000076293945
1659197046.9016008,7980,40.0
1659197305.8796027,7990,44.60000228881836
1659197562.169979,8000,44.80000305175781
1659198078.645366,8020,51.20000076293945
1659198338.0132167,8030,46.60000228881836
1659198796.3570511,8040,46.000003814697266
1659199055.7339294,8050,21.600000381469727
1659199319.0796444,8060,28.60000228881836
1659199583.9747274,8070,32.80000305175781
1659199860.900184,8080,27.400001525878906
1659200127.1284652,8090,38.20000076293945
1659200658.0100303,8110,41.000003814697266
1659200921.5579207,8120,42.80000305175781
1659201183.1447506,8130,49.20000076293945
1659201444.3609164,8140,52.80000305175781
1659201709.8230758,8150,51.80000305175781
1659202167.9529247,8160,49.20000076293945
1659202686.6601837,8180,31.000001907348633
1659202946.322518,8190,34.60000228881836
1659203205.1438656,8200,35.80000305175781
1659203462.8637652,8210,43.20000076293945
1659203989.4131296,8230,49.000003814697266
1659204251.4363928,8240,43.400001525878906
1659204508.8336053,8250,45.60000228881836
1659204768.074567,8260,52.000003814697266
1659205467.6632001,8280,54.400001525878906
1659205729.2010005,8290,16.0
1659205987.2163467,8300,29.400001525878906
1659206245.0107422,8310,32.60000228881836
1659206508.2725449,8320,39.60000228881836
1659206767.4800184,8330,36.20000076293945
1659207031.5833216,8340,43.80000305175781
1659207293.6528592,8350,46.400001525878906
1659207560.380036,8360,44.60000228881836
1659207827.4656155,8370,47.80000305175781
1659208086.5504024,8380,49.000003814697266
1659208348.9974291,8390,46.20000076293945
1659208782.4687133,8400,46.60000228881836
1659209296.0414941,8420,29.400001525878906
1659209558.7245548,8430,38.80000305175781
1659210068.5701754,8450,38.60000228881836
1659210327.0866635,8460,42.000003814697266
1659210582.7760274,8470,46.80000305175781
1659210840.9971635,8480,45.60000228881836
1659211354.22399,8500,51.000003814697266
1659211610.4490123,8510,48.400001525878906
1659212042.8814292,8520,48.000003814697266
1659212301.791864,8530,14.000000953674316
1659212830.3315256,8550,30.400001525878906
1659213365.3949232,8570,40.20000076293945
1659213890.493741,8590,41.20000076293945
1659214151.8472848,8600,47.80000305175781
1659214412.1760733,8610,47.000003814697266
1659214674.6126769,8620,46.20000076293945
1659214939.528554,8630,49.400001525878906
1659216178.0174649,8670,35.20000076293945
1659216442.1519516,8680,39.20000076293945
1659216707.9889581,8690,38.80000305175781
1659216976.6694067,8700,44.400001525878906
1659217236.8636563,8710,41.400001525878906
1659217760.926143,8730,45.60000228881836
1659218023.790503,8740,48.400001525878906
1659218284.497124,8750,49.60000228881836
1659218716.0263934,8760,49.000003814697266
1659218971.5355735,8770,11.000000953674316
1659219226.731696,8780,27.200000762939453
1659219484.8088412,8790,28.400001525878906
1659219745.3573477,8800,35.80000305175781
1659220003.7713602,8810,38.400001525878906
1659220260.7214444,8820,43.80000305175781
1659220770.24204,8840,48.20000076293945
1659221026.0626574,8850,50.20000076293945
1659221288.8897178,8860,52.80000305175781
1659221548.9363966,8870,47.60000228881836
1659222020.2984412,8880,42.20000076293945
1659222284.9697833,8890,19.0
1659222547.5569675,8900,28.200000762939453
1659222815.281618,8910,32.0
1659223084.0734084,8920,32.80000305175781
1659223349.2130425,8930,38.400001525878906
1659223611.080193,8940,40.400001525878906
1659223878.414041,8950,46.80000305175781
1659224141.127753,8960,48.80000305175781
1659224404.4767802,8970,44.60000228881836
1659224670.8674967,8980,50.20000076293945
1659224939.2932162,8990,51.400001525878906
1659225394.6536353,9000,43.400001525878906
1659225919.285564,9020,29.200000762939453
1659226177.6970673,9030,24.400001525878906
1659226437.6126537,9040,33.60000228881836
1659226695.631688,9050,35.60000228881836
1659226956.916918,9060,41.000003814697266
1659227214.7722955,9070,46.000003814697266
1659227472.0621622,9080,44.80000305175781
1659227731.2864077,9090,45.60000228881836
1659227990.321743,9100,50.20000076293945
1659228253.803394,9110,48.80000305175781
1659228715.5535002,9120,48.400001525878906
1659228982.5400167,9130,15.200000762939453
1659229500.2732303,9150,33.80000305175781
1659229763.2149985,9160,32.60000228881836
1659230025.127536,9170,37.0
1659230284.997906,9180,41.60000228881836
1659230808.529923,9200,42.80000305175781
1659231069.986957,9210,48.000003814697266
1659231331.400554,9220,49.80000305175781
1659231592.572314,9230,49.60000228881836
1659232036.1835754,9240,46.000003814697266
1659232299.5240102,9250,24.000001907348633
1659232825.4843934,9270,29.400001525878906
1659233085.493448,9280,37.80000305175781
1659233605.3557982,9300,41.000003814697266
1659233867.7582874,9310,45.60000228881836
1659234129.3025084,9320,41.20000076293945
1659234387.8321114,9330,49.400001525878906
1659234648.3828661,9340,49.20000076293945
1659234910.2423475,9350,50.80000305175781
1659235607.731761,9370,25.400001525878906
1659236131.975757,9390,34.20000076293945
1659236656.4455845,9410,40.0
1659236916.2194796,9420,43.80000305175781
1659237176.806041,9430,48.400001525878906
1659237436.6052969,9440,44.400001525878906
1659237698.031286,9450,47.80000305175781
1659238218.0199757,9470,52.60000228881836
1659238653.998039,9480,45.400001525878906
1659238916.7300956,9490,17.400001525878906
1659239442.8794844,9510,32.80000305175781
1659239706.6648936,9520,35.60000228881836
1659239964.7691445,9530,38.400001525878906
1659240224.4803765,9540,43.80000305175781
1659240743.0128725,9560,42.20000076293945
1659241014.5618293,9570,42.20000076293945
1659241273.187329,9580,45.60000228881836
1659241531.2811522,9590,49.20000076293945
1659241963.4670465,9600,46.60000228881836
1659242226.3624291,9610,18.80000114440918
1659242489.6527917,9620,30.200000762939453
1659242760.771686,9630,30.000001907348633
1659243022.2373517,9640,39.20000076293945
1659243287.1617198,9650,39.60000228881836
1659243546.0066123,9660,44.80000305175781
1659243808.002063,9670,42.60000228881836
1659244330.0197017,9690,46.80000305175781
1659244848.76182,9710,46.20000076293945
1659245341.6211104,9720,43.60000228881836
1659245869.7165287,9740,26.000001907348633
1659246131.501799,9750,29.400001525878906
1659246393.7630203,9760,34.80000305175781
1659246656.8707554,9770,39.0
1659246921.9210231,9780,43.80000305175781
1659247189.8213844,9790,44.80000305175781
1659247454.4250765,9800,42.400001525878906
1659247721.138846,9810,47.60000228881836
1659247987.3274457,9820,42.80000305175781
1659248250.8191721,9830,44.400001525878906
1659248665.6370175,9840,41.60000228881836
1659248926.9955225,9850,15.600000381469727
1659249445.7662618,9870,27.200000762939453
1659249704.0601683,9880,30.000001907348633
1659249963.913665,9890,34.0
1659250223.9874496,9900,38.400001525878906
1659250483.089573,9910,41.000003814697266
1659250741.4418864,9920,44.80000305175781
1659251259.1912892,9940,46.20000076293945
1659251969.566582,9960,45.20000076293945
1659252229.028071,9970,21.200000762939453
1659252746.7737753,9990,30.60000228881836
1659253009.0569086,10000,32.400001525878906
1659253273.1443188,10010,37.20000076293945
1659253531.7434015,10020,35.20000076293945
1659253791.046397,10030,40.20000076293945
1659254050.690299,10040,41.20000076293945
1659254310.1460013,10050,45.000003814697266
1659254832.5085535,10070,48.000003814697266
1659255331.9806702,10080,45.80000305175781
1659255597.0835147,10090,24.400001525878906
1659256132.6420336,10110,34.0
1659256397.0840917,10120,34.60000228881836
1659256659.9836838,10130,39.0
1659256923.0004766,10140,42.20000076293945
1659257447.685874,10160,46.400001525878906
1659257714.2518735,10170,48.60000228881836
1659257976.4719024,10180,44.80000305175781
1659258238.3325243,10190,50.80000305175781
1659258993.0747583,10210,21.000001907348633
1659259255.7871833,10220,28.400001525878906
1659259517.6261501,10230,30.60000228881836
1659259775.7329314,10240,33.400001525878906
1659260033.2389,10250,37.20000076293945
1659260300.9346888,10260,37.400001525878906
1659260566.2659009,10270,41.80000305175781
1659261084.423852,10290,45.400001525878906
1659261344.893642,10300,43.400001525878906
1659261606.3302739,10310,47.400001525878906
1659262051.388823,10320,42.80000305175781
1659262313.9914298,10330,15.000000953674316
1659262582.0129719,10340,26.80000114440918
1659262845.3495946,10350,30.60000228881836
1659263107.5032506,10360,34.60000228881836
1659263368.6400816,10370,36.80000305175781
1659263630.4942555,10380,38.80000305175781
1659263891.610977,10390,42.60000228881836
1659264155.564494,10400,45.80000305175781
1659264414.7786198,10410,43.20000076293945
1659264680.6875038,10420,44.60000228881836
1659264944.6445255,10430,51.000003814697266
1659265447.4357285,10440,46.000003814697266
1659265708.839283,10450,19.80000114440918
1659266228.4240668,10470,28.80000114440918
1659266494.543376,10480,34.60000228881836
1659266755.6445506,10490,32.80000305175781
1659267018.4658072,10500,42.20000076293945
1659267280.7688344,10510,39.400001525878906
1659267542.6511765,10520,44.400001525878906
1659268067.9073288,10540,46.80000305175781
1659268331.426794,10550,47.80000305175781
1659268781.3855727,10560,42.400001525878906
1659269046.129697,10570,18.80000114440918
1659269308.6256912,10580,28.400001525878906
1659270356.2040644,10620,38.20000076293945
1659270617.182136,10630,38.400001525878906
1659270881.784626,10640,42.20000076293945
1659271143.743076,10650,48.000003814697266
1659271410.5547528,10660,46.60000228881836
1659271671.0064383,10670,49.000003814697266
1659272134.7752857,10680,42.60000228881836
1659272393.9296803,10690,17.600000381469727
1659272652.9289184,10700,22.000001907348633
1659272915.5751288,10710,26.400001525878906
1659273177.1681452,10720,33.400001525878906
1659273435.7328863,10730,36.60000228881836
1659273696.4617636,10740,40.0
1659273953.3650827,10750,42.20000076293945
1659274215.507288,10760,44.80000305175781
1659274481.2762737,10770,46.60000228881836
1659274742.9884846,10780,49.400001525878906
1659275002.2870276,10790,44.400001525878906
1659275476.9620144,10800,44.20000076293945
1659275740.415173,10810,15.40000057220459
1659276005.1752474,10820,34.20000076293945
1659276267.7591057,10830,36.20000076293945
1659276535.666176,10840,34.0
1659276797.9796357,10850,37.0
1659277060.0442533,10860,40.60000228881836
1659277591.461642,10880,41.20000076293945
1659278125.491326,10900,48.000003814697266
1659278393.3215513,10910,47.60000228881836
1659278861.969977,10920,43.60000228881836
1659279125.7922077,10930,20.0
1659279394.3721836,10940,32.20000076293945
1659279917.4207256,10960,30.000001907348633
1659280442.0453842,10980,40.60000228881836
1659280703.026345,10990,42.80000305175781
1659280962.2179143,11000,45.400001525878906
1659281223.8470082,11010,46.20000076293945
1659281744.402298,11030,47.80000305175781
1659282231.8802161,11040,45.60000228881836
1659282486.0713642,11050,18.400001525878906
1659282743.162307,11060,16.400001525878906
1659283002.9941905,11070,29.200000762939453
1659283515.4152908,11090,35.400001525878906
1659283771.8678114,11100,40.0
1659284027.7146747,11110,39.80000305175781
1659284285.0950367,11120,42.000003814697266
1659284800.2091265,11140,44.000003814697266
1659285056.0614336,11150,44.400001525878906
1659285560.521014,11160,41.400001525878906
1659286346.4518397,11190,29.000001907348633
1659286612.4361062,11200,33.400001525878906
1659286876.5456753,11210,41.20000076293945
1659287143.0489953,11220,36.20000076293945
1659287408.681574,11230,40.60000228881836
1659287673.7742445,11240,47.000003814697266
1659287933.286601,11250,44.60000228881836
1659288195.6222987,11260,45.20000076293945
1659288459.0912561,11270,48.400001525878906
1659288928.143251,11280,41.60000228881836
1659289190.6499712,11290,22.600000381469727
1659289450.6434948,11300,29.200000762939453
1659289712.169446,11310,29.200000762939453
1659290240.097007,11330,37.400001525878906
1659290504.52044,11340,39.20000076293945
1659290772.598,11350,40.0
1659291297.4835963,11370,42.000003814697266
1659291558.566758,11380,47.400001525878906
1659291819.4418344,11390,49.000003814697266
1659292287.9032154,11400,41.000003814697266
1659292551.613669,11410,22.600000381469727
1659292813.5237777,11420,25.80000114440918
1659293075.2046072,11430,32.20000076293945
1659293338.393366,11440,29.000001907348633
1659293598.1204665,11450,33.20000076293945
1659293860.8546066,11460,41.20000076293945
1659294122.6320925,11470,37.20000076293945
1659294646.3141909,11490,42.400001525878906
1659294906.9728754,11500,45.20000076293945
1659295167.9434443,11510,47.60000228881836
1659295587.5724595,11520,45.60000228881836
1659295850.2162418,11530,14.80000114440918
1659296110.8164062,11540,22.600000381469727
1659296369.336247,11550,29.400001525878906
1659296631.6834126,11560,30.80000114440918
1659296891.4142892,11570,36.20000076293945
1659297153.847763,11580,38.0
1659297418.9281118,11590,43.400001525878906
1659297684.928938,11600,44.400001525878906
1659297946.0651872,11610,42.400001525878906
1659298208.690386,11620,46.000003814697266
1659298983.2470372,11640,44.20000076293945
1659299247.8486128,11650,18.80000114440918
1659299515.0661616,11660,22.80000114440918
1659299781.3484638,11670,25.000001907348633
1659300046.961053,11680,31.60000228881836
1659300312.5409822,11690,36.0
1659300575.3589168,11700,37.400001525878906
1659301620.55294,11740,41.80000305175781
1659301879.977037,11750,44.400001525878906
1659302316.8628352,11760,41.80000305175781
1659302578.3223958,11770,17.0
1659303101.3359294,11790,24.80000114440918
1659303364.7970135,11800,30.80000114440918
1659303629.9303741,11810,34.20000076293945
1659303899.499655,11820,37.80000305175781
1659304170.1042209,11830,37.400001525878906
1659304704.507818,11850,41.400001525878906
1659304976.2523718,11860,46.400001525878906
1659305246.2328281,11870,47.60000228881836
1659305729.003091,11880,43.80000305175781
1659305993.6460867,11890,18.0
1659306255.4909,11900,27.600000381469727
1659306516.9153557,11910,32.0
1659306777.164059,11920,33.80000305175781
1659307036.2114599,11930,38.20000076293945
1659307295.7408888,11940,36.80000305175781
1659307562.6410027,11950,38.400001525878906
1659307826.1424408,11960,41.60000228881836
1659308089.9286861,11970,44.60000228881836
1659308351.6475544,11980,44.60000228881836
1659308615.6458127,11990,44.80000305175781


==> Figure/exp/rebuttal/run-results_GN_l_resnet50_lr0.025_epochs4064_bufSize40000000_pureRep_CycleLen189003_MAWAI30000_GDSteps80_BS256_SaveFreq16_MAWeight0.99_LRTE20_LRRR0.5-tag-val_acc_time_ori__1_.csv <==
Wall time,Step,Value
1636351326.6910834,90278967,27.115886688232422
1636355476.4449143,90718835,27.80331039428711
1636357548.3852165,90949142,27.383962631225586
1636361711.9890926,91465641,26.771217346191406
1636365886.4561481,91910379,27.401195526123047
1636367974.160601,92153145,26.987592697143555
1636372124.650339,92681096,27.100566864013672
1636374217.1564856,92846538,27.023975372314453
1636376305.3614316,93175212,27.21737289428711
1636378430.7673726,93373427,27.200138092041016
1636380507.774566,93569938,26.796110153198242
1636382605.8495257,93866019,27.096738815307617
1636384676.7424848,94044389,26.242725372314453
1636386756.0688837,94161538,26.79036521911621
1636395184.347386,94737600,26.677391052246094
1636397315.3871853,94899771,26.261873245239258
1636407874.2548919,95870316,26.688879013061523
1636409973.2992256,96125009,26.145069122314453
1636414154.0379293,96544095,26.336551666259766
1636416266.6558394,96831528,26.581649780273438
1636420487.1252687,97166166,26.585479736328125
1636426888.361044,97794041,26.61611557006836
1636428980.6243794,98094361,26.011030197143555
1636433194.4270668,98446321,25.91145896911621
1636435310.4398086,98708888,26.392080307006836
1636437405.9645815,98819096,26.824832916259766
1636439511.5098345,98922148,26.342296600341797
1636443731.2741394,99391284,25.875078201293945
1636447942.2181306,99759384,26.078048706054688
1636450062.3546138,99957463,26.45335578918457
1636456314.6130333,100523769,25.576364517211914
1636458407.1044056,100641369,25.691253662109375
1636460505.452817,100766976,25.656787872314453
1636462617.149063,100997787,26.254213333129883
1636464711.8960438,101179343,26.34995460510254
1636470974.703036,101650533,25.279565811157227
1636473063.3600204,101823385,26.265703201293945
1636477276.8634574,102044257,25.854013442993164
1636481482.7534459,102429880,26.041667938232422
1636483567.7851894,102507974,25.88848114013672
1636485660.9413016,102623991,25.52083396911621
1636487742.4038968,102860538,25.951671600341797
1636494004.0967417,103170692,25.566789627075195
1636496084.6154437,103359856,25.63381004333496
1636498166.826125,103564932,25.55721664428711
1636500328.563753,103660335,25.315948486328125
1636504980.7496548,104040971,25.687423706054688
1636509283.3380692,104280638,25.07659339904785
1636511377.6336908,104418618,25.356159210205078
1636526349.4081066,105187336,24.557676315307617
1636528468.319113,105366610,25.00574493408203
1636530575.3618968,105459961,24.770221710205078
1636532668.4266562,105543052,24.609375
1636534760.1437404,105692168,25.00957489013672
1636536859.0535386,105891543,25.017234802246094
1636549888.7800162,106650593,24.371936798095703
1636570886.445821,107639874,24.693628311157227
1636575230.0573826,107890932,24.27236557006836
1636577378.5704534,107971876,24.469593048095703
1636579567.8187633,108155303,23.948760986328125
1636595704.6841393,109085568,24.55384635925293
1636602079.0508983,109450583,23.782169342041016
1636606266.2651248,109697921,23.78982925415039
1636608484.5405583,109772718,23.73621368408203
1636611371.6691146,109868648,24.13066864013672
1636622305.8479536,110383479,23.44707489013672
1636625857.025944,110505637,23.927696228027344
1636630197.1847098,110640560,23.875995635986328
1636646155.1177933,110916346,24.364276885986328
1636653169.2725596,110996553,23.583026885986328
1636677838.1374288,111470566,23.862592697143555
1636712442.1122658,111944916,23.74578857421875
1636727953.1600542,112148120,23.52366828918457
1636744155.0225716,112414490,23.38197135925293
1636752412.7134306,112557905,23.58877182006836
1636760981.399575,112689917,23.475797653198242
1636771019.6013997,112722599,23.759191513061523
1636780858.9039264,112793475,23.51792335510254
1636793292.9622343,112893387,23.24793243408203
1636806073.8366423,113167598,23.3762264251709
1636821557.8605125,113346704,23.010494232177734
1636849083.0596092,113714864,23.948760986328125
1636858131.5532506,113846192,23.71323585510254
1636897697.9631214,113929797,23.628984451293945
1636911950.7199497,114110490,23.830039978027344
1636918524.282335,114265499,23.18665885925293
1636924921.0524278,114384372,22.8879451751709
1636937054.6800058,114575604,23.34941864013672
1636942725.6180775,114692446,22.640932083129883
1636955318.340596,114995488,23.18665885925293
1636962294.3286035,115122655,23.357078552246094
1636974980.5860434,115242476,23.554306030273438
1636981580.739327,115398750,22.868797302246094
1636992147.626568,115747664,23.190488815307617
1637006557.4398112,116255066,23.290058135986328
1637010353.450173,116347312,23.61557960510254
1637013697.2989156,116431124,22.88411521911621
1637017133.9273345,116585551,22.819011688232422
1637024329.655621,116913721,23.012409210205078
1637028556.4417615,116963548,22.58540153503418
1637037281.108802,117194642,23.081342697143555
1637045021.6957128,117538933,22.76348114013672
1637049577.3599315,117594259,22.652421951293945
1637055074.154236,117662026,23.26325225830078
1637059615.852023,117839057,22.240732192993164
1637070404.914463,118153369,23.17133903503418
1637074305.4307568,118228658,22.560508728027344
1637103979.3439183,119267996,22.882200241088867
1637121392.6880755,119823282,22.499235153198242
1637138521.6048408,120395408,22.684972763061523
1637141751.0275474,120572947,22.633272171020508
1637144818.033416,120657883,23.39920425415039
1637159567.230966,121236868,22.095205307006836
1637163814.7974591,121378429,22.642847061157227
1637167900.2894204,121628891,22.684972763061523
1637172042.692231,121783001,22.12967300415039
1637184253.9313567,122301930,22.604551315307617
1637188322.1338103,122417371,22.10286521911621
1637197055.209158,122826690,22.841989517211914
1637201564.7138708,122985697,21.81947135925293
1637206328.4091365,123086436,21.85776710510254
1637215472.417471,123565218,22.309667587280273
1637220150.1447377,123683763,22.480087280273438
1637224674.0726705,123891968,22.526042938232422
1637234275.005168,124276448,21.947763442993164
1637239107.5602853,124483215,22.240732192993164
1637246302.138161,124744764,22.44944953918457
1637251392.5134432,124847095,21.534160614013672
1637256267.7241876,125072655,21.49011993408203
1637261290.4206634,125329860,22.231159210205078
1637277012.5605066,125757465,22.181373596191406
1637282266.9332175,125913711,22.122013092041016
1637291478.3847826,126136444,21.758195877075195
1637311776.8980067,126681421,21.7716007232666
1637317731.1680052,126881769,21.99372100830078
1637328809.857055,127272409,21.589691162109375
1637340033.3126404,127737294,21.645221710205078
1637345799.460928,127855683,21.873085021972656
1637377444.0765226,128867440,21.515012741088867
1637399071.720166,129394284,21.698837280273438
1637406614.0956216,129583960,21.58777618408203
1637425260.6740384,129671053,21.26034164428711
1637434881.3658168,129769437,21.719900131225586
1637453068.9186916,130242518,21.279489517211914
1637488535.209956,130844996,21.4231014251709
1637507718.8593206,131131360,21.484375
1637528807.9291902,131466632,21.681602478027344
1637538861.4068654,131554926,21.513097763061523
1637549119.062951,131751301,21.51692771911621
1637589287.4693034,132444910,21.497779846191406
1637597835.941887,132627450,20.770145416259766
1637612156.0648205,132832662,20.636106491088867
1637626728.006153,133185747,21.639476776123047
1637641605.3493986,133373364,21.003753662109375
1637680121.2291195,134131826,21.953508377075195
1637697374.0467894,134490694,21.29480743408203
1637705639.362135,134578119,21.59735107421875
1637730705.5847478,135961650,21.199066162109375
1637747661.2910545,136740238,20.155485153198242
1637758725.5945578,136917514,20.590150833129883
1637771000.371113,137100811,21.16459846496582
1637786861.6885574,137465188,20.91950225830078
1637794414.4522195,137524758,20.95205307006836
1637802006.4417167,137601821,21.411611557006836
1637831329.085125,138129399,21.04970932006836
1637839841.9048889,138202568,20.839078903198242
1637860237.7957468,138485840,21.057369232177734
1637890308.2023106,138777552,20.86971664428711
1637921810.0964537,139262645,20.46377182006836
1637931169.0839393,139334452,20.278034210205078
1637939267.4277487,139404972,20.781633377075195
1637984641.9776402,139512389,20.103784561157227
1638005674.71912,139857353,20.450368881225586
1638027210.0637476,140014209,20.195695877075195
1638039502.5550313,140119638,20.76248550415039
1638051407.5248473,140294718,20.701210021972656
1638063459.8599098,140455297,21.17417335510254
1638099943.2231364,140690991,20.406328201293945
1638113982.415177,140846113,20.777803421020508
1638139239.401466,141094501,20.86014175415039
1638203754.1676695,141509357,20.938650131225586
1638223689.5424433,141743458,20.27420425415039
1638247316.9553773,141843093,20.377605438232422
1638260221.3508544,141955200,20.465686798095703
1638274651.951574,142089540,20.582490921020508
1638289466.3209023,142222435,20.145910263061523
1638303637.4388022,142291191,20.356542587280273
1638326316.39778,142422842,20.34505271911621
1638602763.0088737,142509488,20.059743881225586
1639018256.0202289,142909197,19.956342697143555
1639022221.43348,143044384,20.29526710510254
1639024213.6945918,143142581,20.651426315307617
1639028181.0950367,143415186,20.645681381225586
1639032149.4499905,143575141,20.098039627075195
1639034122.6793213,143648955,20.666744232177734
1639036073.6768534,143753303,20.653339385986328
1639040013.1877823,144019373,19.707414627075195
1639041954.2908437,144115213,20.423561096191406
1639043916.6200645,144175994,20.00229835510254
1639045890.7954762,144247557,19.598270416259766
1639049864.0054607,144496266,20.048254013061523
1639051854.211658,144612956,19.874004364013672
1639055778.2817678,144773214,20.1171875
1639057723.4865086,144833571,20.226333618164062
1639061619.6985173,145026973,20.023361206054688
1639065500.9754894,145276551,20.119102478027344
1639069387.5769823,145394058,20.266544342041016
1639071328.9664989,145468161,19.96400260925293
1639073267.6240487,145572262,19.99272346496582
1639077178.1294868,145820395,20.41973114013672
1639079117.7556918,145911145,20.255056381225586
1639084942.878217,146138680,20.05208396911621
1639086898.376856,146271414,20.155485153198242
1639088840.7967637,146421321,19.92761993408203
1639090781.9645193,146531170,19.556142807006836
1639094679.675654,146666670,19.88357925415039
1639096620.8634834,146750168,20.14399528503418
1639098561.5135286,146863313,19.82996368408203
1639100523.4051979,147018916,20.057828903198242
1639110240.1618865,147450071,19.672948837280273
1639118049.4836442,147924730,19.92761993408203
1639120000.1261435,148091041,20.027191162109375
1639123894.6231825,148393210,19.71507453918457
1639135356.4051242,148680034,19.569547653198242
1639166484.3661115,149507799,20.09612464904785
1639168432.2300887,149602519,19.29189682006836
1639174291.134265,149887324,19.703584671020508
1639176234.613659,150053685,19.837623596191406
1639178174.5217416,150196490,20.042509078979492
1639180115.3368793,150227832,20.092294692993164
1639184009.1622233,150449382,20.13825225830078
1639226766.881077,150739437,19.843368530273438
1639229935.8485365,150863819,20.0559139251709
1639233237.3305843,151073364,20.199525833129883
1639241481.0459447,151677909,19.464231491088867
1639248028.8296425,152137084,20.12676239013672
1639249672.8088565,152369788,19.626991271972656
1639251311.5110285,152546027,19.54082489013672
1639252955.7378716,152626644,19.828048706054688
1639256232.7216296,152810124,19.615503311157227
1639257865.423388,153001471,19.577205657958984
1639262796.8125157,153329545,19.701669692993164
1639267736.2971818,153840304,19.54656982421875
1639272688.2901597,154351187,19.62890625
1639277623.8140204,154787182,19.782093048095703
1639279266.3722908,154959407,19.62890625
1639280925.5709589,155056232,19.468061447143555
1639282579.573176,155151047,19.56380271911621
1639284230.0014625,155345016,19.7265625
1639287513.3451633,155679012,19.289981842041016
1639289146.7716217,155800430,19.694011688232422
1639290800.6111226,156028152,19.854856491088867
1639294092.2006357,156337991,19.85677146911621
1639295743.5097094,156529680,19.90081214904785
1639297388.2032883,156774366,19.033395767211914
1639300697.1019623,157041702,19.582950592041016
1639303993.690692,157335974,19.529335021972656
1639305639.6364617,157469303,18.99892807006836
1639312250.9093041,157896092,19.74188232421875
1639318870.8026195,158434206,19.121477127075195
1639323843.9684079,158854222,19.69784164428711
1639325495.9821217,159111022,19.50444221496582
1639328791.2762036,159374496,19.49295425415039
1639330427.0408652,159529216,19.326364517211914
1639333722.3247697,159884371,19.68252182006836
1639337013.8510668,160117941,19.776348114013672
1639341981.1025403,160577609,19.5676326751709
1639353525.8696227,161694541,19.18275260925293
1639358481.7758095,162063640,19.08509635925293
1639360127.3905766,162238554,19.023820877075195
1639365978.789811,129671053,21.616498947143555
1639367505.8633952,129769437,21.0324764251709
1639369037.9295354,130026631,21.4231014251709
1639372065.649737,130307925,21.292892456054688
1639373584.48959,130431818,21.231618881225586
1639375108.5791926,130636284,21.6184139251709
1639376623.1598623,130844996,21.593521118164062
1639379671.2380133,131131360,21.482460021972656
1639387538.3142946,131979421,20.752910614013672
1639389055.8907313,132086461,20.994178771972656
1639398173.9099483,133012289,21.476716995239258
1639401208.3454366,133282148,20.808441162109375
1639402740.9967039,133373364,21.503524780273438
1639404272.364494,133536169,21.547565460205078
1639405798.439142,133726438,21.356082916259766
1639407315.9356155,133881499,21.518842697143555
1639408857.8116558,133966206,21.769685745239258
1639410380.5877967,134131826,20.521217346191406
1639411893.896375,134343113,21.034391403198242
1639413412.1991563,134490694,21.14736557006836
1639414936.2485783,134578119,21.07268714904785
1639416456.291658,134776153,21.403953552246094
1639417973.4199102,135411496,21.04970932006836
1639422531.1587179,136740238,21.166513442993164
1639424046.414805,136917514,20.61121368408203
1639425558.356187,137100811,21.003753662109375
1639428599.803025,137465188,21.327360153198242
1639430126.1916003,137524758,20.781633377075195
1639431659.834209,137601821,20.953968048095703
1639434711.3574674,137933143,21.110984802246094
1639437763.8052108,138129399,20.95205307006836
1639440801.3628204,138318071,20.4465389251709
1639442328.690822,138485840,21.02290153503418
1639446885.7917683,138777552,20.660999298095703
1639448398.887324,138826465,19.941024780273438
1639449918.9650512,138963954,20.48100471496582
1639452987.2474027,139262645,20.766315460205078
1639454513.1578813,139334452,20.458026885986328
1639456036.6175985,139404972,21.145450592041016
1639459092.9646106,139700474,20.87162971496582
1639462130.5414548,139936738,21.166513442993164
1639463651.6777017,140014209,20.60546875
1639468192.047044,140455297,20.976945877075195
1639469700.6530502,140537703,20.459941864013672
1639471211.3340986,140610711,20.701210021972656
1639472713.4615936,140690991,20.24739646911621
1639474225.2820752,140846113,21.095664978027344
1639475734.2097635,140982602,20.28569221496582
1639477244.1505852,141094501,20.741422653198242
1639478759.3596451,141152030,20.982690811157227
1639481784.6922631,141329805,20.82184600830078
1639483298.9440298,141509357,20.77971839904785
1639484823.968174,141663383,20.844823837280273
1639489415.7107267,141843093,20.563343048095703
1639490944.3395586,141955200,20.760570526123047
1639492457.9909492,142089540,20.812271118164062
1639495488.982661,142291191,20.720359802246094
1639496999.7361894,142354899,19.810815811157227
1639498515.063048,142422842,20.134422302246094
1639500038.1158156,142509488,20.54994010925293
1639503060.4080229,142794432,20.316329956054688
1639506099.1213179,142968911,20.482919692993164
1639507608.7801936,143044384,20.287607192993164
1639509135.1357727,143142581,20.473346710205078
1639512172.153713,143415186,20.42547607421875
1639515226.915748,143575141,20.021446228027344
1639518290.9725888,143753303,20.015703201293945
1639519811.115872,143911002,20.526962280273438
1639521332.6299062,144019373,20.421646118164062
1639525917.3245606,144247557,20.402498245239258
1639531975.793285,144700732,20.42547607421875
1639533483.4492872,144773214,20.465686798095703
1639536522.229465,144880780,19.85102653503418
1639539026.0246332,145026973,19.64997100830078
1639542304.867201,145276551,20.65908432006836
1639548779.450631,145572262,20.34505271911621
1639550397.3974996,145718361,20.28377914428711
1639553617.7965732,145911145,19.397212982177734
1639556847.9454024,146056147,19.986980438232422
1639563328.7851279,146531170,20.086551666259766
1639568198.0845644,146750168,20.266544342041016
1639569821.3687024,146863313,19.588695526123047
1639573054.4011073,147124214,19.868261337280273
1639574671.2125688,147194520,19.83379364013672
1639576297.4784863,147266901,20.063573837280273
1639577916.723288,147312000,19.73613739013672
1639579545.5725312,147450071,19.529335021972656
1639581161.0440898,147636415,19.778263092041016
1639582773.728494,147785171,19.46040153503418
1639584417.0275977,147860729,20.226333618164062
1639586085.591963,147924730,20.228248596191406
1639592743.0802395,148435087,20.19761085510254
1639594412.192547,148505254,19.734222412109375
1639597735.167744,148849189,19.874004364013672
1639601036.2728617,149013228,19.82996368408203
1639604356.015826,149174640,20.249311447143555
1639605999.757734,149347477,19.8606014251709
1639609329.7906199,149602519,20.165058135986328
1639610992.0013955,149643199,20.032936096191406
1639612657.4530363,149707573,20.140165328979492
1639617634.040487,150196490,19.506357192993164
1639619302.120946,150227832,19.70932960510254
1639620966.6785583,150300373,19.90081214904785
1639622636.7165222,150449382,19.370405197143555
1639624306.703525,150619303,19.15594482421875
1639627648.8242476,150816267,19.56380271911621
1639629325.7035198,150863819,19.581035614013672
1639630996.5686898,150915960,19.594440460205078
1639634326.8219936,151255446,20.124847412109375
1639635976.3498843,151387683,19.757200241088867
1639637622.276948,151434086,19.891239166259766
1639639297.345767,151510894,19.561887741088867
1639640964.0879667,151677909,20.18612289428711
1639642633.9827316,151859927,20.103784561157227
1639644308.5906456,152014913,20.038681030273438
1639645988.48381,152055938,19.636566162109375
1639647654.1321838,152137084,19.76869010925293
1639652696.9209812,152626644,19.828048706054688
1639656011.628083,152810124,19.632736206054688
1639659333.4452488,153181244,19.950597763061523
1639664307.8497753,153499528,19.82996368408203
1639665979.0420067,153711489,19.48720932006836
1639667633.4200227,153840304,19.810815811157227
1639669303.385659,153928867,19.74188232421875
1639670972.8008914,154113360,20.329734802246094
1639672621.0760384,154351187,19.410615921020508
1639674288.213252,154458504,19.680606842041016
1639675960.812794,154569035,19.99272346496582
1639679312.5716393,154959407,19.891239166259766
1639680994.314674,155056232,19.544654846191406
1639682669.9890547,155151047,19.462316513061523
1639689319.2430468,155800430,19.07552146911621
1639695996.8616502,156529680,19.554227828979492
1639697663.4369972,156774366,19.19424057006836
1639700994.7855482,157041702,19.896982192993164
1639702674.0626233,157218145,19.579120635986328
1639704335.4978275,157335974,19.852941513061523
1639705895.6643915,157469303,19.29189682006836
1639707434.753047,157566105,19.157859802246094
1639708991.7913408,157714748,19.159774780273438
1639540665.755997,145139116,20.62653350830078
1639542305.085391,145276551,20.65908432006836
1639543932.9982374,145361902,20.299097061157227
1639552006.6326623,145820395,19.730392456054688
1639555229.8855028,145985250,20.145910263061523
1639556848.1573405,146056147,19.986980438232422
1639558473.5041764,146138680,20.243566513061523
1639560097.37492,146271414,19.86634635925293
1639563328.5027604,146531170,20.086551666259766
1639568197.5082865,146750168,20.266544342041016
1639569820.3108835,146863313,19.588695526123047
1639573053.880235,147124214,19.868261337280273
1639574671.533198,147194520,19.83379364013672
1639576297.1410232,147266901,20.063573837280273
1639577915.9516656,147312000,19.73613739013672
1639579545.1333616,147450071,19.529335021972656
1639581161.0199776,147636415,19.778263092041016
1639584416.0324457,147860729,20.226333618164062
1639589401.488454,148245793,19.801240921020508
1639591066.7177117,148393210,20.082721710205078
1639594411.501117,148505254,19.734222412109375
1639597734.8484302,148849189,19.874004364013672
1639599372.0805643,148974632,20.25697135925293
1639601037.1775668,149013228,19.82996368408203
1639602698.7168674,149083544,19.79549789428711
1639605999.3201334,149347477,19.8606014251709
1639607664.5555148,149507799,19.326364517211914
1639609328.9045117,149602519,20.165058135986328
1639610991.8626347,149643199,20.032936096191406
1639612657.3651855,149707573,20.140165328979492
1639614322.6693232,149887324,19.55231475830078
1639615983.3578115,150053685,19.875919342041016
1639617634.1643758,150196490,19.506357192993164
1639622636.4730365,150449382,19.370405197143555
1639624306.7208974,150619303,19.15594482421875
1639630996.944505,150915960,19.594440460205078
1639632667.422312,151073364,19.743797302246094
1639635976.281668,151387683,19.757200241088867
1639639297.3719554,151510894,19.561887741088867
1639642633.4653883,151859927,20.103784561157227
1639644308.6781538,152014913,20.038681030273438
1639645988.82731,152055938,19.636566162109375
1639647654.1359625,152137084,19.76869010925293
1639649342.9230375,152369788,19.887409210205078
1639651015.1058133,152546027,20.042509078979492
1639654358.6653135,152705994,19.694011688232422
1639657677.1179495,153001471,19.889324188232422
1639660997.1416433,153249874,19.870174407958984
1639665979.7041728,153711489,19.48720932006836
1639667633.3705413,153840304,19.810815811157227
1639669303.2296684,153928867,19.74188232421875
1639670972.8856647,154113360,20.329734802246094
1639672620.894867,154351187,19.410615921020508
1639675960.7411416,154569035,19.99272346496582
1639677630.9504304,154787182,19.676776885986328
1639679312.8025792,154959407,19.891239166259766
1639682669.5345232,155151047,19.462316513061523
1639684322.692316,155345016,19.458486557006836
1639687635.942976,155679012,18.72127914428711
1639692657.431864,156242578,19.78592300415039
1639695996.4260533,156529680,19.554227828979492
1639697664.0601456,156774366,19.19424057006836
1639699330.2234316,156889338,19.328279495239258
1639704335.059379,157335974,19.852941513061523
1639708992.0163348,157714748,19.159774780273438
1639710531.504584,157823564,19.21147346496582
1639717291.6899445,157992577,19.383808135986328
1639721278.3820295,158256945,19.577205657958984
1639725250.1873515,158616833,19.556142807006836
1639727234.4563754,158714383,19.251686096191406
1639735185.8814664,159374496,19.018075942993164
1639739173.72354,159715794,19.383808135986328
1639741165.7685575,159884371,19.060203552246094
1639743157.263154,159971552,19.54082489013672
1639745135.937245,160117941,19.76869010925293
1639749050.8927271,160490584,19.006587982177734
1639751008.935711,160577609,18.897441864013672
1639752965.212566,160682141,19.219133377075195
1639754921.9626935,160928127,19.391468048095703
1639762745.8279452,161542560,19.117647171020508
1639766652.1875992,161752435,19.42210578918457
1639768607.6488364,161870367,19.125307083129883
1639770562.0005834,162063640,18.895526885986328
1639772515.2330246,162238554,19.397212982177734
1639774470.236088,162320864,19.192325592041016
1639782297.5383444,162923444,19.571462631225586
1639784253.7312858,163004605,18.956802368164062
1639786212.032267,163178150,19.311044692993164
1639788168.0507226,163374851,19.784008026123047
1639794044.8818252,163749330,18.72127914428711
1639796011.9048924,163943558,18.855316162109375
1639797969.0059927,164071792,19.006587982177734
1639799924.4012523,164134673,19.295726776123047
1639801880.4589665,164213400,19.11381721496582
1639805792.078141,164490168,19.106159210205078
1639807750.598382,164648336,18.958717346191406
1639809716.8652937,164728058,19.39529800415039
1639811698.965967,164808152,19.24785614013672
1639815665.5214705,165085166,18.958717346191406
1639821647.8734517,165421015,18.929994583129883
1639823639.2311437,165584967,18.91659164428711
1639825633.1245358,165736246,19.255516052246094
1639827623.8574507,165871007,19.163602828979492
1639831580.051968,166018768,19.071691513061523
1639833563.8494804,166103413,19.5676326751709
1639835553.992712,166278204,19.4699764251709
1639839527.9374804,166486966,19.24402618408203
1639841520.2205343,166552181,19.203815460205078
1639845484.0901856,166711144,19.312959671020508
1639847473.0592315,166831231,19.36274528503418
1639855406.1117165,167235826,18.713619232177734
1639857390.5267026,167346020,19.109989166259766
1639861360.8730624,167679722,18.660003662109375
1639863338.2624543,167755413,18.797870635986328
1639865315.0246289,167830040,19.20956039428711
1639867300.1184618,167921168,18.788297653198242
1639869286.9630775,168109253,19.16168785095215
1639871273.517166,168251195,19.289981842041016
1639873267.5743175,168329253,19.0372257232666
1639877230.4622505,168441069,19.04296875
1639879218.6138787,168533581,18.447458267211914
1639881201.429673,168713326,19.397212982177734
1639904406.3785267,169043062,19.201900482177734
1639906068.0808697,169145596,19.087011337280273
1639907740.0666046,169318920,18.769149780273438
1639909393.2359185,169478917,19.19998550415039
1639912700.3044937,169617283,18.66191864013672
1639922594.5142376,170224460,18.58149528503418
1639924244.5176368,170268717,19.178922653198242
1639925893.9673455,170353566,19.21147346496582
1639929192.026805,170628804,18.58724021911621
1639935802.225783,170894710,18.562347412109375
1639940737.6576498,171313424,18.734682083129883
1639945710.4536123,171491943,18.8840389251709
1639950695.9808905,171897206,18.305761337280273
1639952348.9668047,171975775,18.704044342041016
1639955652.4773905,172070901,18.77680778503418
1639957299.8007436,172159017,18.665748596191406
1639958947.9520648,172287590,18.585325241088867
1639960588.3000069,172428391,18.975950241088867
1639963874.5776877,172598684,18.602558135986328
1639965515.903696,172669990,18.700214385986328
1639967155.3969588,172758832,18.851486206054688
1639968811.5465386,172869130,18.815105438232422
1639970455.494077,173015278,18.88978385925293
1639972091.5301518,173111767,18.878293991088867
1639973737.4259534,173187664,18.93382453918457
1639975378.7874713,173217575,18.506816864013672
1639977035.8944,173285280,18.73276710510254
1639980324.7006826,173523194,18.629365921020508
1639981974.2358756,173636350,18.822763442993164
1639985288.4953911,173794387,19.035310745239258
1639988606.6999128,173884184,18.617877960205078
1639990335.1636853,173983354,19.278493881225586
1639994072.7932312,174252785,18.9453125
1639997814.446214,174412043,18.38043785095215
1639999686.7578092,174479823,18.941484451293945
1640001558.5269017,174528321,18.9453125
1640003407.9669414,174662828,18.903186798095703
1640008952.5059254,174997711,19.17317771911621
1640010798.6248431,175022665,18.8840389251709
1640012644.2678435,175090406,18.638940811157227
1640014484.6294599,175159310,19.041053771972656
1640018172.0328214,175389012,18.92807960510254
1640020007.9221227,175516952,18.458946228027344
1640034798.2754598,176204406,18.891698837280273
1640036664.9866254,176238033,18.893611907958984
1640040359.0458024,176374469,19.067861557006836
1640042218.1448362,176489061,19.029565811157227
1640045658.2574525,176729220,18.47235107421875
1640047301.0105948,176812570,17.959177017211914
1640048949.5895727,176840400,18.80361557006836
1640050593.1218286,176909553,19.05254364013672
1640055648.7757254,177252252,18.57575035095215
1640057480.1361487,177349685,19.010417938232422
1640061169.1982086,177452981,18.562347412109375
1640062994.8099477,177517896,18.669578552246094
1640064827.097859,177601260,18.637025833129883
1640066665.9472144,177707204,18.974035263061523
1640071903.828672,178022545,19.098499298095703
1640097766.2265046,178743857,19.268918991088867
1640099639.7473996,178894484,18.975950241088867
1640101499.436527,179066110,18.447458267211914
1640105234.533389,179248324,19.154029846191406
1640108966.660302,179350302,18.573837280273438
1640110841.3413546,179454479,19.171262741088867
1640112720.8742783,179600449,18.7442569732666
1640116462.1297503,179834610,18.861061096191406
1640118325.673298,179864999,18.3957576751709
1640120197.7180145,179937384,18.807445526123047
1640122050.244809,180072039,18.682981491088867
1640123920.931901,180269158,18.910846710205078
1640129510.289763,180535548,18.86297607421875
1640131379.6655655,180631859,18.629365921020508
1640133265.8920846,180796978,18.278953552246094
1640142639.403101,181322421,18.612133026123047
1640144519.8829236,181488195,18.6887264251709
1640146408.1228585,181616324,18.43979835510254
1640148293.826063,181674681,18.964462280273438
1640152027.2426827,181843741,18.33065414428711
1640153894.5868635,182044863,18.57575035095215
1640155763.1265895,182208861,18.715534210205078
1640157633.8448594,182284492,19.236366271972656
1640168866.108323,183025686,18.54319953918457
1640170741.18176,183231146,18.619792938232422
1640174478.0886223,183490616,19.22679328918457
1640176349.364033,183573778,18.53362464904785
1640178217.557298,183763108,18.985525131225586
1640185698.167776,184364533,18.221508026123047
1640187571.9240592,184611308,18.805530548095703
1640189448.9638066,184714572,18.229167938232422
1640191304.0176218,184888087,18.447458267211914
1640193170.9482152,185646106,18.58724021911621
1640195026.5270422,186318753,18.63511085510254
1640196898.0357473,186928879,18.61404800415039
1640200646.2022545,187891011,18.77106285095215
1640202526.5121942,188228472,18.33065414428711
1640204408.3911102,188339827,18.76531982421875
1640206278.8882182,188477444,18.378524780273438
1640208162.9662623,188657021,19.088924407958984
1640210048.2030692,188818803,18.334482192993164
1640211939.1423693,188931317,18.384267807006836
1640219432.3950467,189426071,18.221508026123047
1640223193.1244779,189619655,18.547029495239258
1640225064.95775,189817076,18.434053421020508
1640234419.2104433,190722770,18.604473114013672
1640236285.0143883,190821092,18.110448837280273
1640240018.1896896,191248771,18.772977828979492
1640243761.333656,191494396,18.512561798095703
1640245602.6018689,191709154,18.26746368408203
1640247267.978298,191932485,18.340227127075195
1640250908.9011776,192135799,18.491498947143555
1640256602.9775853,192633915,18.598730087280273
1640258405.3271098,192805090,18.411075592041016
1640269267.488639,193185888,18.336397171020508
1640272640.7615702,193439255,18.204275131225586
1640277653.1775742,193843973,18.231082916259766
1640282689.0045636,194371065,18.46660614013672
1640284357.5222373,194453792,18.150659561157227
1640287726.837188,194837322,18.300016403198242
1640289393.7563798,194967972,17.89790153503418
1640291062.194754,195039826,18.4512882232666
1640292741.2640164,195123502,18.397672653198242
1640294429.2752366,195321889,18.229167938232422
1640296112.9537303,195507393,18.106618881225586
1640297787.1151476,195587813,18.476181030273438
1640301153.36278,195803796,18.66191864013672
1640302828.7213004,195967270,18.407245635986328
1640304501.2029836,196105614,18.690641403198242
1640309519.5591047,196371438,18.497243881225586
1640311197.0640416,196538377,18.22342300415039
1640314597.2188144,196782614,18.08746910095215
1640316287.0724459,196857331,17.88066864013672
1640328035.1804616,197610140,18.420650482177734
1640329708.2881782,197768691,18.1027889251709
1640331389.1442406,197915670,18.263633728027344
1640333075.3401783,197994227,18.57575035095215
1640334763.7446578,198072220,18.458946228027344
1640338123.108594,198337811,18.409160614013672
1640340014.7086391,198493275,18.4934139251709
1640341899.8767834,198590571,18.328739166259766
1640343781.5115323,198645476,18.606388092041016
1640347561.648212,198925073,18.18512535095215
1640349443.6995733,199041943,18.181297302246094
1640351330.9115787,199147083,18.286611557006836
1640355127.374173,199285328,18.014705657958984
1640357024.7147236,199359057,17.987899780273438
1640360830.7142677,199707305,18.15257453918457
1640379787.7338452,200828359,18.110448837280273
1640385472.338515,201084801,17.999387741088867
1640387376.8020728,201128379,18.447458267211914
1640389279.847342,201292645,18.307674407958984
1640391162.488558,201450515,18.476181030273438
1640394925.035174,201625818,18.252145767211914
1640396814.0115705,201696905,18.24448585510254
1640398693.1936574,201724223,18.384267807006836
1640402481.9722269,202045927,18.095129013061523
1640408137.6192029,202286678,18.13725471496582
1640410030.631581,202323371,18.188955307006836
1640411914.6221762,202413526,18.236825942993164
1640413806.4616425,202556821,18.31533432006836
1640415695.492673,202669718,18.286611557006836
1640417569.1369925,202766401,18.388097763061523
1640419472.8323796,202832338,17.59344482421875
1640421367.0870147,202899971,18.208105087280273
1640425141.187608,203091014,17.94768714904785
1640428922.2150211,203352231,18.215763092041016
1640430815.625161,203430098,17.93045425415039
1640434579.2780173,203531594,18.031940460205078
1640484850.5432,203783412,17.677696228027344
1640488775.7841794,204009303,18.1027889251709
1640490736.6522593,204047856,18.334482192993164
1640492699.4013107,204120599,18.07598114013672
1640494656.0828164,204200777,17.970664978027344
1640496607.194129,204309894,17.945772171020508
1640498574.3383298,204432446,18.020450592041016
1640506386.8329089,204681777,17.74471664428711
1640516172.4101675,205148718,18.65234375
1640518124.9259076,205230496,18.053003311157227
1640522051.66136,205323175,17.5723819732666
1640524014.9223084,205350682,18.07598114013672
1640525976.1471672,205421200,18.292356491088867
1640531878.8834124,205733042,18.357460021972656
1640533840.9959528,205830670,18.020450592041016
1640535807.1845958,205865046,17.922794342041016
1640537768.6729944,205934623,17.719823837280273
1640539731.3757374,205975170,17.813650131225586
1640543624.3883097,206214366,18.160232543945312
1640545589.3532085,206302994,18.08172607421875
1640551448.5062032,206496001,18.577665328979492
1640555383.0350885,206641748,18.00130271911621
1640559292.4654186,206863266,18.104703903198242
1640561241.6175053,206969722,18.08746910095215
1640565139.2859745,207075428,17.95151710510254
1640567084.1125946,207142432,18.0606632232666
1640572955.689513,207425966,17.727481842041016
1640574937.0609767,207544747,17.715993881225586
1640576884.52358,207646752,17.580039978027344
1640578838.2999654,207678776,18.213848114013672
1640580784.9639823,207739044,17.895986557006836
1640582762.4513192,207777995,18.156404495239258
1640584727.2416189,207914301,18.231082916259766
1640588618.6762302,208119549,18.114276885986328
1640590575.8168514,208204564,18.2981014251709
1640592538.0690496,208271914,18.012792587280273
1640594497.0140886,208301948,17.725566864013672
1640596463.3541389,208364632,18.02811050415039
1640598418.605775,208446487,17.863435745239258
1640602340.9742987,208675585,18.447458267211914
1640608215.6899514,208886834,17.616422653198242
1640610187.918094,208954968,17.905561447143555
1640614109.795766,209126795,17.70833396911621
1640621920.1980433,209486511,17.528339385986328
1640623891.916739,209550958,17.92470932006836
1640627796.8061607,209728557,17.7676944732666
1640629756.343304,209834544,17.650888442993164
1640635620.7418842,210100022,18.030025482177734
1640639547.3671513,210249189,17.514936447143555
1640641509.0920682,210359835,17.568552017211914
1640643475.728614,210483873,18.083641052246094
1640647386.948215,210684486,17.721736907958984
1640649342.7004018,210713977,17.578125
1640651306.2358418,210781722,18.064491271972656
1640653282.9212286,210865984,17.434513092041016
1640660885.4704742,211134671,18.083641052246094
1640665922.4296474,211362804,17.652803421020508
1640667602.1864612,211394031,17.920879364013672
1640670956.2624476,211671024,17.296646118164062
1640672673.2777965,211821255,17.95151710510254
1640674363.4032314,211900628,17.970664978027344
1640677805.7000225,212002100,18.127681732177734
1640679496.7687404,212154166,17.861520767211914
1640684417.90953,212497681,17.765779495239258
1640687651.6163518,212592215,17.528339385986328
1640689274.7079937,212695544,17.742801666259766
1640692523.13436,213008927,17.635570526123047
1640694145.9808202,213097309,17.804075241088867
1640695782.1704319,213118787,18.016620635986328
1640697413.909961,213190467,17.369409561157227
1640699102.8295925,213236592,17.21430778503418
1640700831.4167457,213396819,18.25023078918457
1640702562.7404716,213552462,17.461320877075195
1640707687.4659393,213794063,17.386642456054688
1640709443.7819004,213815241,17.434513092041016
1640711122.8582845,213952257,17.400047302246094
1640712772.344255,214085131,17.656633377075195
1640714464.562531,214238005,17.51302146911621
1640716134.4829922,214317041,18.01087760925293
1640717826.0557373,214352182,17.336856842041016
1640721230.6118085,214527406,17.7734375
1640722970.6495383,214677561,17.5168514251709
1640724649.1922078,214826492,17.652803421020508
1640726337.5260105,214917684,17.851945877075195
1640728037.3606324,214951482,18.0606632232666
1640729726.441052,215021961,17.73514175415039
1640734850.3257792,215442639,17.288986206054688
1640739816.1822288,215623903,17.535999298095703
1640742984.5858057,215890814,17.748544692993164
1640746055.5073206,216137343,17.838542938232422
1640747597.9714334,216214290,17.888328552246094
1640749129.5370927,216316031,17.514936447143555
1640750670.0233521,216476436,17.683441162109375
1640752212.0364785,216596403,17.48621368408203
1640758397.8524592,217010387,17.603017807006836
1640764550.4092793,217437797,17.650888442993164
1640767636.105634,217758917,17.384727478027344
1640769184.578115,217870601,17.993642807006836
1640770725.4869885,217957598,17.01325035095215
1640773816.875886,218246400,17.581954956054688
1640775356.9429798,218401768,17.48621368408203
1640776903.4424236,218543135,17.83279800415039
1640781549.3417933,218903701,18.051088333129883
1640786222.6499212,219244633,18.008962631225586
1640787772.6296885,219412844,17.315793991088867
1640789321.2667592,219612924,17.329198837280273
1640792421.1038089,219843843,17.69110107421875
1640793972.2622657,219973240,17.26409339904785
1640795521.7264345,220138916,17.698759078979492
1640798646.9163756,220392887,17.7121639251709
1640800195.03811,220524295,17.55706214904785
1640803286.8398263,220783143,17.564722061157227
1640804835.9860833,220893190,17.627910614013672
1640806390.9721093,220954157,17.77918243408203
1640807943.4583652,221048225,17.666208267211914
1640809495.6916146,221157176,17.438343048095703
1640811046.392803,221340996,17.440258026123047
1640814167.9658406,221591802,17.283241271972656
1640815714.909959,221680130,17.505361557006836
1640820356.1097093,222180078,17.580039978027344
1640828129.3583088,222858028,17.68152618408203
1640859500.515212,223490690,17.541744232177734
1640872296.394442,224599906,17.88641357421875
1640873895.8390749,224680818,17.40387535095215
1640875494.694439,224783671,17.627910614013672
1640877095.9350393,224963598,17.603017807006836
1640878699.7218006,225126457,17.545574188232422
1640883508.8710265,225402817,17.491958618164062
1640885109.5406425,225576801,17.27366828918457
1640888307.3413658,225815302,17.430683135986328
1640889903.9813879,225893866,17.85386085510254
1640893103.4801128,226148669,17.407705307006836
1640894707.2088778,226277009,17.698759078979492
1640896302.5407555,226405702,17.719823837280273
1640897899.3476562,226437319,17.428768157958984
1640901105.9401376,226642232,16.923254013061523
1640902697.8714747,226795810,17.3828125
1640904300.1936898,226943263,17.319623947143555
1640905907.7499824,227022203,17.09558868408203
1640907502.0399199,227065985,17.660463333129883
1640910671.169185,227299709,17.497703552246094
1640912257.4667382,227452264,17.363664627075195
1640913837.8979328,227556279,16.97495460510254
1640917024.823063,227697146,17.191329956054688
1640920189.3225374,227913214,17.591529846191406
1640921772.4578526,228062099,18.097043991088867
1640929724.3893306,228589081,17.423025131225586
1640932908.772019,228830928,17.629825592041016
1640939250.8279293,229183323,17.580039978027344
1640940835.555977,229289576,17.14920425415039
1640942426.5239127,229390836,17.997472763061523
1640948752.9049418,229630845,17.354089736938477
1640956656.0944133,230119880,17.731311798095703
1640958245.9233866,230143773,17.4747257232666
1640964579.32419,230576966,17.352176666259766
1640969377.8761654,230742790,17.0841007232666
1640970946.5158083,230826866,17.340686798095703
1640975715.738817,231179829,17.440258026123047
1640977288.9964998,231248932,17.689186096191406
1640980426.1793675,231335351,17.137714385986328
1640982010.0377953,231357287,17.64897346496582
1640983594.820614,231462585,17.635570526123047
1640985171.426666,231607406,17.128141403198242
1640988317.5074415,231846811,17.869178771972656
1640989894.0482974,231875771,17.380897521972656
1640991482.7160532,231946882,17.727481842041016
1640993069.3300216,232041589,17.1817569732666
1640994640.7412508,232203604,17.005592346191406
1640996222.2044208,232327349,17.1262264251709
1640997792.151059,232452230,17.43642807006836
1640999360.5544574,232479454,17.89790153503418
1641000933.031355,232550106,17.315793991088867
1641007266.3417954,232989335,17.848115921020508
1641012022.6944056,233155056,17.447917938232422
1641013608.7315216,233245490,16.653263092041016
1641015184.7835212,233361818,17.156864166259766
1641016763.8182642,233505097,17.19707489013672
1641019936.855717,233670650,17.740886688232422
1641021519.9161434,233693907,17.342601776123047
1641023104.4424102,233760726,17.315793991088867
1641024681.546989,233830524,17.12239646911621
1641026264.2161868,233926036,17.447917938232422
1641027860.3286095,234026101,17.3828125
1641046293.816584,234115909,17.210477828979492
1641048230.4433234,234203655,17.212392807006836
1641050173.7641277,234274802,17.09941864013672
1641055954.5567474,234458896,17.75237464904785
1641059849.356166,234701116,17.43642807006836
1641061786.6275804,234794527,17.254520416259766
1641069478.0544517,235037038,17.369409561157227
1641071394.4504323,235145181,17.011337280273438
1641073303.313867,235262572,17.342601776123047
1641077163.4677026,235478865,17.482383728027344
1641084777.2089028,235781774,17.673866271972656
1641090435.8159173,236087253,16.999847412109375
1641094189.430934,236176693,17.038143157958984
1641101700.5709229,236613314,17.25834846496582
1641103581.154493,236691216,17.49004364013672
1641105453.1206431,236718237,17.310049057006836
1641107307.7572696,236785143,17.3828125
1641112925.9253535,237048074,17.325368881225586
1641116658.5196733,237233109,17.271753311157227
1641118511.1451547,237301469,17.032400131225586
1641120372.8283381,237336175,17.29473114013672
1641122229.1340213,237400717,17.225797653198242
1641124092.894416,237499994,17.6145076751709
1641127836.704583,237740993,17.216222763061523
1641129697.6075969,237831178,17.528339385986328
1641135280.5255687,238011158,17.015165328979492
1641137136.9845169,238137383,17.49004364013672
1641139002.2998683,238258416,17.65471839904785
1641140876.4696152,238357405,17.09941864013672
1641142727.7819126,238446396,16.764324188232422
1641144588.16997,238518915,17.53982925415039
1641153842.1031783,238983525,17.37132453918457
1641155712.6765666,239061942,17.33877182006836
1641157545.6948133,239125372,17.530254364013672
1641166830.4462676,239562477,16.890701293945312
1641170524.2559319,239726406,17.256433486938477
1641172370.7001002,239776180,17.50153160095215
1641174222.7769918,239829200,16.92133903503418
1641176057.0293386,239969781,16.934743881225586
1641179723.9866977,240183614,16.879213333129883
1641181554.736668,240272523,17.114736557006836
1641183407.163997,240334240,17.325368881225586
1641185221.6296291,240399205,17.354089736938477
1641187057.2756977,240436753,16.861980438232422
1641188896.215115,240579928,17.493873596191406
1641190764.888471,240685437,16.9921875
1641194469.2903092,240919329,16.97112464904785
1641198167.999559,241020163,17.231542587280273
1641200041.133017,241122020,16.90985107421875
1641201907.6313667,241277029,17.200904846191406
1641205652.4782658,241527089,17.16643714904785
1641207531.851095,241566312,17.112821578979492
1641211284.8339467,241793559,17.49004364013672
1641215022.7965586,242063937,17.16069221496582
1641216842.2265265,242138204,17.625995635986328
1641267072.6404474,242175432,17.43642807006836
1641269079.7700944,242237920,17.26792335510254
1641271073.0890384,242334553,16.898361206054688
1641279034.8764586,242760979,17.334941864013672
1641281030.825748,242829654,17.283241271972656
1641283030.4689813,242911358,17.421110153198242
1641285022.307088,243081146,17.375154495239258
1641287012.846717,243198474,17.660463333129883
1641289006.1213439,243295712,16.844745635986328
1641290996.2118688,243356482,17.158777236938477
1641294972.0378373,243482027,16.865808486938477
1641296952.046157,243648004,17.059207916259766
1641298936.0357337,243793551,17.172182083129883
1641300920.9571912,243897151,17.212392807006836
1641308892.0861824,244282834,16.98069953918457
1641312870.8949945,244512000,17.545574188232422
1641314853.0284858,244560927,16.963464736938477
1641316839.9088204,244590036,17.1817569732666
1641320819.4396365,244746221,16.875383377075195
1641324818.662266,245070637,16.783472061157227
1641326804.5011694,245155594,17.043888092041016
1641328786.038977,245181656,16.798789978027344
1641330767.2595742,245251646,16.89453125
1641332756.2101696,245333350,16.70879364013672
1641334799.0259154,245506830,17.44217300415039
1641336782.799874,245623147,17.057292938232422
1641340782.5880225,245777630,17.558977127075195
1641342776.1865904,245843958,16.666667938232422
1641344770.1785908,245884331,17.31196403503418
1641346760.995022,246045809,17.189414978027344
1641348744.4010248,246209697,17.06878089904785
1641350740.2812307,246321710,16.967294692993164
1641352734.997348,246383165,16.781557083129883
1641354721.7387328,246457192,17.248775482177734
1641356740.433379,246541111,17.532169342041016
1641362723.808848,246951344,17.262178421020508
1641364711.7590477,246996415,17.01899528503418
1641368690.8731725,247175418,17.45174789428711
1641370678.3851395,247328136,17.22962760925293
1641376660.8478312,247655151,17.252605438232422
1641378648.7918096,247728868,17.313879013061523
1641380639.8069286,247888693,17.074525833129883
1641382640.276536,248054425,16.423484802246094
1641384630.0814207,248180022,17.009422302246094
1641388602.3999026,248303275,16.77581214904785
1641390594.190159,248523991,17.331111907958984
1641394581.8196306,248793813,17.049633026123047
1641396565.5000043,248871051,17.191329956054688
1641400539.4469404,249167217,17.488128662109375
1641402531.842081,249314271,16.846660614013672
1641404521.8956435,249405310,17.2238826751709
1641406513.3241374,249491723,17.047718048095703
1641410490.5979362,249860958,17.26792335510254
1641412481.5047338,250000258,16.902191162109375
1641416463.3654084,250195227,17.003677368164062
1641418458.0969725,250381560,17.1875
1641420448.095437,250543232,17.12239646911621
1641424415.1978283,250797499,16.77006721496582
1641426401.0563698,251047350,17.103248596191406
1641428390.8502126,251213215,17.14920425415039
1641430378.7789574,251312070,17.537914276123047
1641434346.4100204,251728147,17.231542587280273
1641438328.1705499,251993168,16.80644989013672

